Static and Dynamic Robust PCA and Matrix Completion: A Review

Principal Components Analysis (PCA) is one of the most widely used dimension reduction techniques. Robust PCA (RPCA) refers to the problem of PCA when the data may be corrupted by outliers. Recent work by Cand{\`e}s, Wright, Li, and Ma defined RPCA as a problem of decomposing a given data matrix into the sum of a low-rank matrix (true data) and a sparse matrix (outliers). The column space of the low-rank matrix then gives the PCA solution. This simple definition has lead to a large amount of interesting new work on provably correct, fast, and practical solutions to RPCA. More recently, the dynamic (time-varying) version of the RPCA problem has been studied and a series of provably correct, fast, and memory efficient tracking solutions have been proposed. Dynamic RPCA (or robust subspace tracking) is the problem of tracking data lying in a (slowly) changing subspace while being robust to sparse outliers. This article provides an exhaustive review of the last decade of literature on RPCA and its dynamic counterpart (robust subspace tracking), along with describing their theoretical guarantees, discussing the pros and cons of various approaches, and providing empirical comparisons of performance and speed. A brief overview of the (low-rank) matrix completion literature is also provided (the focus is on works not discussed in other recent reviews). This refers to the problem of completing a low-rank matrix when only a subset of its entries are observed. It can be interpreted as a simpler special case of RPCA in which the indices of the outlier corrupted entries are known.

==> figures/final_files/MO_online_finalSE_TIT.dat <==
299,-8.9394e-06,-0.00019241,-1.5869,-2.1546,-4.3382
599,-1.2942e-05,-0.00023293,-1.5869,-2.4324,-4.3382
899,-1.7552e-05,-0.0002609,-1.5869,-2.7117,-4.3382
1199,-2.0714e-05,-0.00027854,-1.5869,-2.9851,-4.3382
1499,-2.5105e-05,-0.00028831,-1.5869,-3.2505,-4.3382
1799,-3.0149e-05,-0.00029595,-1.5869,-3.5222,-4.3382
2099,-3.6006e-05,-0.00030058,-1.5869,-3.7966,-4.3382
2399,-4.1847e-05,-0.0003027,-1.5869,-4.0695,-4.3382
2699,-4.9643e-05,-0.00030615,-1.5869,-4.3382,-4.3382
2999,-5.7081e-05,-0.00030803,-0.52567,-1.8927,-4.5554
3299,-6.5217e-05,-0.00030929,-0.52567,-2.5368,-4.5554
3599,-7.416e-05,-0.00031183,-1.3006,-2.766,-4.5554
3899,-8.5112e-05,-0.0003126,-1.331,-3.0143,-4.5554
4199,-9.815e-05,-0.00031407,-1.3654,-3.2746,-4.5554
4499,-0.00011053,-0.00031632,-1.3908,-3.5285,-4.5554
4799,-0.00012584,-0.00031717,-1.4175,-3.7768,-4.5554
5099,-0.0001417,-0.00031759,-1.4306,-4.0411,-4.5554
5399,-0.0001589,-0.00031822,-1.4322,-4.2913,-4.5554
5699,-0.0001791,-0.00031847,-1.433,-4.535,-4.5554
5999,-0.00020182,-0.00031899,-0.52069,-4.535,-4.5554
6299,-0.00022557,-0.00031968,-0.52069,-4.535,-4.5554
6599,-0.00025317,-0.00031971,-1.4285,-4.535,-4.5554
6899,-0.00028141,-0.00031974,-1.5475,-4.535,-4.5554
7199,-0.00031359,-0.00031975,-1.5886,-4.535,-4.5554
7499,-0.00034903,-0.00031969,-1.6015,-4.535,-4.5554
7799,-0.00038726,-0.00031984,-1.6019,-4.535,-4.5554
8099,-0.00042995,-0.00032081,-1.514,-1.9901,-4.651
8399,-0.00047571,-0.00032067,-1.5238,-2.6342,-4.651
8699,-0.0005258,-0.00032099,-1.5237,-2.8624,-4.651
8999,-0.0005823,-0.00032109,-0.51392,-3.0959,-4.651
9299,-0.00064306,-0.00032111,-0.51393,-3.3593,-4.651
9599,-0.00071107,-0.00032145,-1.2024,-3.6191,-4.651
9899,-0.00078499,-0.00032167,-1.2496,-3.8763,-4.651
10199,-0.00086495,-0.00032172,-1.2572,-4.1319,-4.651
10499,-0.00094869,-0.00032182,-1.2598,-4.3827,-4.651
10799,-0.0010444,-0.00032199,-1.3052,-4.6306,-4.651
11099,-0.001146,-0.00032193,-1.3067,-4.6306,-4.651
11399,-0.0012554,-0.0003219,-1.3094,-4.6306,-4.651
11699,-0.0013745,-0.00032197,-1.3096,-4.6306,-4.651


==> figures/final_files/PhaseTransAltProj.dat <==
0.01 3 100
0.01 6 100
0.01 9 100
0.01 12 100
0.01 15 100
0.01 18 100
0.01 21 100
0.01 24 0
0.01 27 0
0.01 30 0

0.09 3 100
0.09 6 100
0.09 9 100
0.09 12 100
0.09 15 100
0.09 18 100
0.09 21 100
0.09 24 0
0.09 27 0
0.09 30 0

0.16 3 100
0.16 6 100
0.16 9 100
0.16 12 100
0.16 15 100
0.16 18 100
0.16 21 100
0.16 24 0
0.16 27 0
0.16 30 0

0.24 3 100
0.24 6 100
0.24 9 100
0.24 12 100
0.24 15 100
0.24 18 100
0.24 21 100
0.24 24 0
0.24 27 0
0.24 30 0

0.32 3 100
0.32 6 100
0.32 9 100
0.32 12 100
0.32 15 100
0.32 18 100
0.32 21 100
0.32 24 0
0.32 27 0
0.32 30 0

0.39 3 100
0.39 6 100
0.39 9 100
0.39 12 100
0.39 15 100
0.39 18 100
0.39 21 100
0.39 24 0
0.39 27 0
0.39 30 0

0.47 3 100
0.47 6 100
0.47 9 100
0.47 12 100
0.47 15 100
0.47 18 100
0.47 21 61
0.47 24 0
0.47 27 0
0.47 30 0

0.55 3 100
0.55 6 100
0.55 9 100
0.55 12 100
0.55 15 100
0.55 18 100
0.55 21 0
0.55 24 0
0.55 27 0
0.55 30 0

0.62 3 100
0.62 6 100
0.62 9 100
0.62 12 100
0.62 15 100
0.62 18 100
0.62 21 0
0.62 24 0
0.62 27 0
0.62 30 0

0.70 3 100
0.70 6 100
0.70 9 100
0.70 12 100
0.70 15 100
0.70 18 100
0.70 21 0
0.70 24 0
0.70 27 0
0.70 30 0



==> figures/final_files/PhaseTransNORST.dat <==
0.01 3 100
0.01 6 100
0.01 9 100
0.01 12 100
0.01 15 100
0.01 18 100
0.01 21 100
0.01 24 100
0.01 27 100
0.01 30 100

0.09 3 100
0.09 6 100
0.09 9 100
0.09 12 100
0.09 15 100
0.09 18 100
0.09 21 100
0.09 24 100
0.09 27 100
0.09 30 100

0.16 3 100
0.16 6 100
0.16 9 100
0.16 12 100
0.16 15 100
0.16 18 100
0.16 21 100
0.16 24 100
0.16 27 100
0.16 30 97

0.24 3 100
0.24 6 100
0.24 9 100
0.24 12 100
0.24 15 100
0.24 18 100
0.24 21 100
0.24 24 100
0.24 27 100
0.24 30 66

0.32 3 100
0.32 6 100
0.32 9 100
0.32 12 100
0.32 15 100
0.32 18 100
0.32 21 100
0.32 24 100
0.32 27 100
0.32 30 6

0.39 3 100
0.39 6 100
0.39 9 100
0.39 12 100
0.39 15 100
0.39 18 100
0.39 21 100
0.39 24 100
0.39 27 99
0.39 30 0

0.47 3 100
0.47 6 100
0.47 9 100
0.47 12 100
0.47 15 100
0.47 18 100
0.47 21 100
0.47 24 100
0.47 27 72
0.47 30 0

0.55 3 100
0.55 6 100
0.55 9 100
0.55 12 100
0.55 15 100
0.55 18 100
0.55 21 100
0.55 24 100
0.55 27 20
0.55 30 0

0.62 3 100
0.62 6 100
0.62 9 100
0.62 12 100
0.62 15 100
0.62 18 100
0.62 21 100
0.62 24 100
0.62 27 3
0.62 30 0

0.70 3 100
0.70 6 100
0.70 9 100
0.70 12 100
0.70 15 100
0.70 18 100
0.70 21 100
0.70 24 100
0.70 27 0
0.70 30 0



==> figures/final_files/bern_online_finalL_TIT.dat <==
299,5.7565,1.0816,0.0066016,0.0065961,0.00042061
599,6.2087,1.0794,0.014961,0.002449,0.00048283
899,6.1885,1.0768,0.71344,0.0023056,0.00014002
1199,6.1066,1.0767,2.5951,0.0013231,0.00047672
1499,6.1785,1.0725,2.9609,0.0006846,0.00069917
1799,6.2652,1.0744,3.1157,0.00021059,0.00087748
2099,6.222,1.0733,3.098,0.00081206,0.00080308
2399,6.2139,1.0734,3.1979,0.00037196,0.00042409
2699,6.2825,1.075,3.1892,0.00079395,0.00063474
2999,6.3555,1.0702,3.2064,0.0073618,0.00010158
3299,6.1882,1.0703,2.3507,0.0063621,9.3248e-05
3599,6.2649,1.0714,2.3401,0.002615,0.00010469
3899,6.1753,1.0717,3.1532,0.0010688,8.641e-05
4199,6.1749,1.0745,3.1532,0.00037713,8.0004e-05
4499,6.3004,1.0714,3.246,0.00035078,9.0407e-05
4799,6.3382,1.0737,3.2266,0.00019771,0.00010508
5099,6.2493,1.074,3.1575,0.00026004,9.0236e-05
5399,6.2373,1.0711,3.1522,0.00063366,9.7227e-05
5699,6.0927,1.0698,3.0356,0.00068629,0.00010057
5999,6.212,1.0723,3.1776,0.00090483,9.4387e-05
6299,6.1658,1.0705,2.4365,0.00051655,8.0261e-05
6599,6.2648,1.073,2.3602,0.0011607,8.2438e-05
6899,6.1975,1.07,3.2164,0.00029456,7.6702e-05
7199,6.1005,1.0671,3.2508,0.00042645,8.2699e-05
7499,6.2818,1.0754,3.1717,9.589e-05,7.4421e-05
7799,6.1686,1.0685,3.1264,0.00015235,7.8422e-05
8099,6.1763,1.0696,3.1442,0.0060886,9.0981e-05
8399,6.2391,1.0681,3.1549,0.0052195,7.8318e-05
8699,6.1595,1.0699,3.0791,0.0025465,9.3526e-05
8999,6.371,1.073,3.1971,0.001017,7.5472e-05
9299,6.293,1.0689,2.3994,0.00052284,7.4114e-05
9599,6.1518,1.068,2.3213,0.00081038,8.3616e-05
9899,6.2585,1.0703,3.1801,0.0010725,8.6325e-05
10199,6.2562,1.0746,3.3137,0.00016358,6.8497e-05
10499,6.169,1.0666,3.1277,0.0015843,8.5578e-05
10799,6.154,1.0652,3.1422,0.00055548,8.3169e-05
11099,6.2739,1.0675,3.2169,0.00075752,0.99008
11399,6.1635,1.0703,3.0677,0.0001419,0.99008
11699,6.1647,1.0664,3.1496,0.00081418,0.99008


==> figures/final_files/bern_online_finalSE_TIT.dat <==
299,0.99998,0.99993,0.036461,0.011699,1.6577e-06,0.99996,0.93965
599,0.99998,0.99978,0.036461,0.003659,1.6577e-06,0.99996,0.036723
899,0.99998,0.99994,0.036461,0.0011844,1.6577e-06,0.02638,5.4298e-05
1199,0.99998,0.99983,0.036461,0.00038591,1.6577e-06,0.020869,4e-05
1499,0.99998,0.99974,0.036461,0.00012596,1.6577e-06,0.022041,3.7577e-05
1799,0.99998,0.99992,0.036461,4.2991e-05,1.6577e-06,0.020258,3.3658e-05
2099,0.99998,0.99987,0.036461,1.4708e-05,1.6577e-06,0.018338,2.904e-05
2399,0.99998,0.99989,0.036461,4.9768e-06,1.6577e-06,0.019327,2.9341e-05
2699,0.99998,0.99978,0.036461,1.6577e-06,1.6577e-06,0.018938,2.762e-05
2999,0.99998,0.99973,0.99994,0.012824,1.2316e-06,0.022726,0.012824
3299,0.99998,0.99985,0.99994,0.004699,1.2316e-06,0.022565,0.012067
3599,0.99998,0.99986,0.48984,0.0017168,1.2316e-06,0.021018,0.01163
3899,0.99998,0.99972,0.83005,0.00062326,1.2316e-06,0.020362,0.011142
4199,0.99998,0.99987,0.91148,0.00022516,1.2316e-06,0.019693,0.010662
4499,0.99998,0.99986,0.92946,7.8861e-05,1.2316e-06,0.01854,0.010171
4799,0.99998,0.99988,0.93265,2.8004e-05,1.2316e-06,0.018067,0.009578
5099,0.99998,0.99983,0.93303,9.9564e-06,1.2316e-06,0.017657,0.0089187
5399,0.99998,0.99985,0.93208,3.5261e-06,1.2316e-06,0.016953,0.0083827
5699,0.99998,0.99985,0.93327,1.2316e-06,1.2316e-06,0.016196,0.0078802
5999,0.99998,0.99985,0.99997,1.2316e-06,1.2316e-06,0.015417,0.0073091
6299,0.99998,0.99979,0.99997,1.2316e-06,1.2316e-06,0.0146,0.006814
6599,0.99998,0.99979,0.47721,1.2316e-06,1.2316e-06,0.014499,0.0063608
6899,0.99998,0.99979,0.84235,1.2316e-06,1.2316e-06,0.014326,0.0058489
7199,0.99998,0.99982,0.9199,1.2316e-06,1.2316e-06,0.014529,0.0053051
7499,0.99998,0.99982,0.93639,1.2316e-06,1.2316e-06,0.014207,0.0047222
7799,0.99998,0.99981,0.93334,1.2316e-06,1.2316e-06,0.014428,0.0041852
8099,0.99998,0.99981,0.93827,0.010284,9.7589e-07,0.016719,0.01078
8399,0.99998,0.99983,0.93844,0.0037729,9.7589e-07,0.016654,0.010466
8699,0.99998,0.9998,0.93609,0.0013745,9.7589e-07,0.016614,0.01022
8999,0.99998,0.99975,0.99998,0.00050304,9.7589e-07,0.016548,0.0099999
9299,0.99998,0.99977,0.99998,0.00018013,9.7589e-07,0.016556,0.0097864
9599,0.99998,0.99976,0.49514,6.4483e-05,9.7589e-07,0.016548,0.0095804
9899,0.99998,0.99978,0.8532,2.2683e-05,9.7589e-07,0.016259,0.0093777
10199,0.99998,0.9998,0.91528,8.0292e-06,9.7589e-07,0.016197,0.0091867
10499,0.99998,0.99978,0.92952,2.8163e-06,9.7589e-07,0.015986,0.0090036
10799,0.99998,0.99977,0.92787,9.7589e-07,9.7589e-07,0.01571,0.0088289
11099,0.99998,0.9998,0.92939,9.7589e-07,9.7589e-07,0.015697,0.0086413
11399,0.99998,0.99978,0.93458,9.7589e-07,9.7589e-07,0.015717,0.0084652
11699,0.99997,0.99977,0.93366,9.7589e-07,9.7589e-07,0.015522,0.0082855


==> figures/final_files/bern_online_finalSE_TIT_temp.dat <==
299,-5.3967e-06,-4.4943e-05,-1.3309,-1.6636,-1.9999
599,-5.7299e-06,-5.3538e-05,-1.3309,-1.8613,-1.9999
899,-5.4759e-06,-8.0663e-05,-1.3309,-1.95,-1.9999
1199,-5.7129e-06,-8.918e-05,-1.3309,-1.9831,-1.9999
1499,-5.6848e-06,-6.638e-05,-1.3309,-1.9944,-1.9999
1799,-5.6694e-06,-0.00010632,-1.3309,-1.9981,-1.9999
2099,-6.0823e-06,-0.00010258,-1.3309,-1.9994,-1.9999
2399,-6.3615e-06,-0.00012941,-1.3309,-1.9998,-1.9999
2699,-6.2653e-06,-0.00011631,-1.3309,-1.9999,-1.9999
2999,-6.1491e-06,-0.00012159,-1.9797e-05,-1.6443,-3.1883
3299,-5.9921e-06,-0.00012461,-1.9797e-05,-1.8335,-3.1883
3599,-6.047e-06,-0.00013538,-0.31382,-1.9312,-3.1883
3899,-5.9595e-06,-0.00012209,-0.084657,-1.9739,-3.1883
4199,-6.0518e-06,-0.00012257,-0.038932,-1.9904,-3.1883
4499,-5.9231e-06,-0.00011535,-0.030555,-1.9966,-3.1883
4799,-6.1928e-06,-0.00011751,-0.02843,-1.9988,-3.1883
5099,-6.253e-06,-0.00011117,-0.028116,-1.9996,-3.1883
5399,-5.8447e-06,-0.00010859,-0.027535,-1.9998,-3.1883
5699,-6.0741e-06,-0.00011148,-0.027472,-1.9999,-3.1883
5999,-6.0808e-06,-9.5491e-05,-1.8123e-05,-1.9999,-3.1883
6299,-6.0631e-06,-0.0001116,-1.8123e-05,-1.9999,-3.1883
6599,-6.2438e-06,-9.4486e-05,-0.30162,-1.9999,-3.1883
6899,-6.0379e-06,-0.00010823,-0.072173,-1.9999,-3.1883
7199,-6.498e-06,-0.00010275,-0.035466,-1.9999,-3.1883
7499,-6.3619e-06,-0.00010838,-0.028603,-1.9999,-3.1883
7799,-6.4386e-06,-9.937e-05,-0.027434,-1.9999,-3.1883
8099,-6.2528e-06,-0.00011098,-0.027666,-1.696,-3.3217
8399,-6.3144e-06,-0.00011172,-0.02716,-1.8622,-3.3217
8699,-6.4935e-06,-0.00011098,-0.026879,-1.9441,-3.3217
8999,-6.0141e-06,-0.00011273,-2.0632e-05,-1.979,-3.3217
9299,-6.5268e-06,-0.00011291,-2.0632e-05,-1.9923,-3.3217
9599,-6.3214e-06,-0.00011354,-0.30177,-1.9972,-3.3217
9899,-6.0397e-06,-0.00011456,-0.072587,-1.999,-3.3217
10199,-6.2623e-06,-0.00011483,-0.036549,-1.9997,-3.3217
10499,-6.2798e-06,-0.00011512,-0.029695,-1.9999,-3.3217
10799,-6.447e-06,-0.00012856,-0.028066,-2,-3.3217
11099,-6.2478e-06,-0.00013078,-0.027316,-2,-3.3217
11399,-6.3737e-06,-0.00012496,-0.027178,-2,-3.3217
11699,-5.9587e-06,-0.00013177,-0.027171,-2,-3.3217


==> figures/final_files/err_L_dynrpca_reprocspca.dat <==
301,0.98022,0.8406,0.00066022,0.00030222,2.7248e-07,3.3185,3.2091,3.1828
601,0.9597,0.84136,0.00067267,0.00010424,2.7248e-07,3.4835,3.3081,3.2597
901,0.93621,0.82303,0.00024751,3.7679e-05,2.7248e-07,3.3799,3.2911,3.2493
1201,0.9005,0.82114,0.00034625,1.4384e-05,2.7248e-07,3.155,3.132,3.0262
1501,0.87007,0.79877,0.00051152,5.172e-06,2.7248e-07,3.5177,3.4834,3.3951
1801,0.82836,0.80939,0.00053997,1.8868e-06,2.7248e-07,3.6385,3.5011,3.344
2101,0.82154,0.80253,0.00032514,7.1764e-07,2.7248e-07,3.3366,2.9627,3.031
2401,0.75024,0.79961,0.00020976,2.7248e-07,2.7248e-07,3.1966,3.1356,3.1113
2701,0.71277,0.77908,0.00026478,0.99981,0.00015196,3.3863,3.3215,3.3702
3001,0.97287,0.96912,0.11393,0.99981,0.00015196,3.1369,3.0184,2.9489
3301,0.96197,0.99242,2.9575,0.11706,0.00015196,3.4308,3.3263,3.2839
3601,0.93644,0.97894,3.1965,0.035342,0.00015196,3.236,3.2324,3.1925
3901,0.89292,0.9787,3.045,0.01343,0.00015196,3.0529,2.9582,3.0301
4201,0.85459,0.98195,2.929,0.005953,0.00015196,3.0113,2.9213,3.0025
4501,0.81143,0.98172,3.0532,0.0022385,0.00015196,3.0909,3.0816,3.0556
4801,0.80959,0.97151,3.2868,0.00088849,0.00015196,3.2504,3.2084,3.2952
5101,0.78134,0.98335,3.2234,0.00039655,0.00015196,3.2819,3.1574,3.2372
5401,0.73175,0.96835,3.2613,0.00015196,0.00015196,3.3654,3.2754,3.2498
5701,0.69924,0.96706,3.2689,0.77848,2.4296e-05,3.5162,3.1822,3.2925
6001,0.72149,0.96255,3.2548,0.77848,2.4296e-05,3.19,3.1526,3.2382
6301,0.69086,0.97557,2.9791,0.041169,2.4296e-05,2.991,2.9679,2.9649
6601,0.70868,0.976,3.1976,0.016229,2.4296e-05,3.1796,3.1027,3.2011
6901,0.64153,0.98632,3.4223,0.004895,2.4296e-05,3.3042,3.3467,3.3864
7201,0.62997,0.99558,3.1436,0.0021766,2.4296e-05,2.9582,2.9141,3.1372
7501,0.62258,0.96342,3.209,0.00099158,2.4296e-05,3.2132,3.1382,3.2125
7801,0.56275,0.97973,3.2907,0.00033251,2.4296e-05,3.4716,3.3952,3.3125
8101,0.61982,0.98886,3.0683,0.00014568,2.4296e-05,3.0136,2.9864,3.0884
8401,0.56023,0.97429,3.2155,6.4701e-05,2.4296e-05,3.2227,3.0764,3.1952
8701,0.5529,0.96097,3.5698,2.4296e-05,2.4296e-05,3.7335,3.6031,1
9001,0.53418,0.96097,2.9604,2.4296e-05,2.4296e-05,3.0206,2.8118,1
9301,0.51405,0.99287,3.2929,2.4296e-05,2.4296e-05,3.3695,3.2677,1


==> figures/final_files/err_L_dynrpca_reprocspca.txt <==
301,0.98022,0.8406,0.00066022,0.00030222,2.7248e-07,3.4018,3.3255,3.1424
601,0.9597,0.84136,0.00067267,0.00010424,2.7248e-07,3.3185,3.2091,3.1828
901,0.93621,0.82303,0.00024751,3.7679e-05,2.7248e-07,3.4835,3.3081,3.2597
1201,0.9005,0.82114,0.00034625,1.4384e-05,2.7248e-07,3.3799,3.2911,3.2493
1501,0.87007,0.79877,0.00051152,5.172e-06,2.7248e-07,3.155,3.132,3.0262
1801,0.82836,0.80939,0.00053997,1.8868e-06,2.7248e-07,3.5177,3.4834,3.3951
2101,0.82154,0.80253,0.00032514,7.1764e-07,2.7248e-07,3.6385,3.5011,3.344
2401,0.75024,0.79961,0.00020976,2.7248e-07,2.7248e-07,3.3366,2.9627,3.031
2701,0.71277,0.77908,0.00026478,0.99981,0.00015196,3.1966,3.1356,3.1113
3001,0.97287,0.96912,0.11393,0.99981,0.00015196,3.3863,3.3215,3.3702
3301,0.96197,0.99242,2.9575,0.11706,0.00015196,3.1369,3.0184,2.9489
3601,0.93644,0.97894,3.1965,0.035342,0.00015196,3.4308,3.3263,3.2839
3901,0.89292,0.9787,3.045,0.01343,0.00015196,3.236,3.2324,3.1925
4201,0.85459,0.98195,2.929,0.005953,0.00015196,3.0529,2.9582,3.0301
4501,0.81143,0.98172,3.0532,0.0022385,0.00015196,3.0113,2.9213,3.0025
4801,0.80959,0.97151,3.2868,0.00088849,0.00015196,3.0909,3.0816,3.0556
5101,0.78134,0.98335,3.2234,0.00039655,0.00015196,3.2504,3.2084,3.2952
5401,0.73175,0.96835,3.2613,0.00015196,0.00015196,3.2819,3.1574,3.2372
5701,0.69924,0.96706,3.2689,0.77848,2.4296e-05,3.3654,3.2754,3.2498
6001,0.72149,0.96255,3.2548,0.77848,2.4296e-05,3.5162,3.1822,3.2925
6301,0.69086,0.97557,2.9791,0.041169,2.4296e-05,3.19,3.1526,3.2382
6601,0.70868,0.976,3.1976,0.016229,2.4296e-05,2.991,2.9679,2.9649
6901,0.64153,0.98632,3.4223,0.004895,2.4296e-05,3.1796,3.1027,3.2011
7201,0.62997,0.99558,3.1436,0.0021766,2.4296e-05,3.3042,3.3467,3.3864
7501,0.62258,0.96342,3.209,0.00099158,2.4296e-05,2.9582,2.9141,3.1372
7801,0.56275,0.97973,3.2907,0.00033251,2.4296e-05,3.2132,3.1382,3.2125
8101,0.61982,0.98886,3.0683,0.00014568,2.4296e-05,3.4716,3.3952,3.3125
8401,0.56023,0.97429,3.2155,6.4701e-05,2.4296e-05,3.0136,2.9864,3.0884
8701,0.5529,0.96097,3.5698,2.4296e-05,2.4296e-05,3.2227,3.0764,3.1952
9001,0.53418,0.96097,2.9604,2.4296e-05,2.4296e-05,3.7335,3.6031,1
9301,0.51405,0.99287,3.2929,2.4296e-05,2.4296e-05,3.0206,2.8118,1
9301,0.51405,0.99287,3.2929,2.4296e-05,2.4296e-05,3.3695,3.2677,1


==> figures/final_files/err_L_dynrpca_reprocspca_bern.dat <==
201,1.1379,0.87037,6.9307e-05,0.0002711,4.543e-08,0.94542,0.79656,0.66875
401,1.203,0.85788,6.3125e-05,7.53e-05,4.543e-08,0.92442,0.7045,1.5236
601,2.0642,0.85634,0.00012645,2.114e-05,4.543e-08,1.0114,0.72782,1.3344
801,1.7813,0.87972,8.0585e-05,6.0922e-06,4.543e-08,0.97287,0.8396,1.5111
1001,1.1787,0.84298,6.4415e-05,1.763e-06,4.543e-08,0.93146,0.76441,0.90943
1201,2.2831,0.84066,9.0477e-05,5.259e-07,4.543e-08,0.96646,0.8131,1.5089
1401,1.873,0.83814,6.217e-05,1.5453e-07,4.543e-08,0.99683,0.87815,0.90663
1601,1.869,0.83477,0.00010084,4.543e-08,4.543e-08,0.99198,0.89599,1.4796
1801,2.2304,0.81529,6.9489e-05,0.99992,4.8461e-05,1.0083,0.76108,1.3009
2001,1.5688,0.85643,5.3977e-05,0.99992,4.8461e-05,0.89848,0.79418,0.9187
2201,2.4831,0.78066,7.0185e-05,0.21185,4.8461e-05,0.94014,0.72178,7.4713e-05
2401,1.3611,0.82664,8.3277e-05,0.061994,4.8461e-05,0.98198,0.83126,1.424
2601,2.2183,0.8303,7.188e-05,0.018658,4.8461e-05,1.0027,0.73453,1.3459
2801,1.2777,0.99819,0.26305,0.0055914,4.8461e-05,0.63481,0.59048,1.7923
3001,2.6412,0.98212,0.33802,0.0017079,4.8461e-05,0.63321,0.5541,1.552
3201,1.1965,0.98091,0.047795,0.00051978,4.8461e-05,0.63404,0.6185,1.2934
3401,1.652,0.97408,0.0078407,0.00015808,4.8461e-05,0.59334,0.55601,0.88794
3601,1.6826,0.99439,0.0053278,4.8461e-05,4.8461e-05,0.55691,0.50935,1.0616
3801,1.777,0.9365,0.000812,0.96595,0.025519,0.5575,0.51591,1.4278
4001,1.4954,1.0163,0.00010003,0.96595,0.025519,0.52765,0.52145,1.484
4201,1.4794,0.96731,1.4104e-05,0.17518,0.025519,0.6455,0.55547,0.69207
4401,1.1358,0.93614,2.5024e-06,0.064599,0.025519,0.59962,0.52534,0.094868
4601,1.8098,0.99869,8.7647e-07,0.03787,0.025519,0.61253,0.63392,1.3289
4801,2.2698,1.0256,0.0045868,0.039953,0.025519,0.526,0.45898,1.8836
5001,1.6423,0.9669,0.036896,0.035817,0.025519,0.5529,0.51093,2.1844
5201,1.4747,0.99509,0.00082166,0.042933,0.025519,0.51143,0.64056,1.5962
5401,1.9442,0.91232,7.1867e-06,0.03187,0.025519,0.55645,0.48734,2.4252
5601,2.167,0.95241,0.92781,0.032467,0.025519,0.47675,0.4325,2.1652
5801,1.7333,0.96093,1.1868,0.031496,0.025519,0.20638,0.29346,1.55
6001,1.2022,0.98468,0.86432,0.031496,0.025519,0.43336,0.42157,1.2766
6201,1.1382,0.93761,0.99359,0.025519,0.025519,0.38299,0.50186,1.7352


==> figures/final_files/err_L_dynrpca_reprocspca_bern_old.dat <==
1,1.1944,0.9898,9.4586e-05,0.001747,3.6601e-10,0.90922,0.7805,0.73427
201,1.1379,0.87037,6.9307e-05,0.0002459,3.3081e-10,0.94542,0.79656,0.66875
401,1.203,0.85788,6.3125e-05,2.8981e-05,3.4671e-10,0.92442,0.7045,1.5236
601,2.0642,0.85634,0.00012645,9.9377e-06,7.2541e-10,1.0114,0.72782,1.3344
801,1.7813,0.87972,8.0585e-05,1.476e-06,4.1692e-10,0.97287,0.8396,1.5111
1001,1.1787,0.84298,6.4415e-05,1.6964e-07,3.1987e-10,0.93146,0.76441,0.90943
1201,2.2831,0.84066,9.0477e-05,3.979e-08,1.922e-10,0.96646,0.8131,1.5089
1401,1.873,0.83814,6.217e-05,5.8785e-09,5.8308e-10,0.99683,0.87815,0.90663
1601,1.869,0.83477,0.00010084,1.3262e-09,2.0003e-08,0.99198,0.89599,1.4796
1801,2.2304,0.81529,6.9489e-05,4.4789e-10,2.0003e-08,1.0083,0.76108,1.3009
2001,1.5688,0.85643,5.3977e-05,2.1325e-10,2.0003e-08,0.89848,0.79418,0.9187
2201,2.4831,0.78066,7.0185e-05,2.369e-10,2.0003e-08,0.94014,0.72178,7.4713e-05
2401,1.3611,0.82664,8.3277e-05,1.7499e-10,2.0003e-08,0.98198,0.83126,1.424
2601,2.2183,0.8303,7.188e-05,7.3168e-10,2.0003e-08,1.0027,0.73453,1.3459
2801,1.2777,0.99819,0.26305,0.26306,2.0003e-08,0.63481,0.59048,1.7923
3001,2.6412,0.98212,0.33802,0.33802,3.2963e-08,0.63321,0.5541,1.552
3201,1.1965,0.98091,0.047795,0.045098,2.3313e-08,0.63404,0.6185,1.2934
3401,1.652,0.97408,0.0078407,0.0076876,2.3305e-08,0.59334,0.55601,0.88794
3601,1.6826,0.99439,0.0053278,0.0017904,3.551e-08,0.55691,0.50935,1.0616
3801,1.777,0.9365,0.000812,0.00026239,3.0094e-08,0.5575,0.51591,1.4278
4001,1.4954,1.0163,0.00010003,2.9347e-05,3.8121e-08,0.52765,0.52145,1.484
4201,1.4794,0.96731,1.4104e-05,6.8819e-06,3.1432e-08,0.6455,0.55547,0.69207
4401,1.1358,0.93614,2.5024e-06,7.7887e-07,2.6329e-08,0.59962,0.52534,0.094868
4601,1.8098,0.99869,8.7647e-07,1.7775e-07,0,0.61253,0.63392,1.3289
4801,2.2698,1.0256,0.0045868,3.3927e-08,0,0.526,0.45898,1.8836
5001,1.6423,0.9669,0.036896,2.1142e-08,0,0.5529,0.51093,2.1844
5201,1.4747,0.99509,0.00082166,4.6663e-09,0,0.51143,0.64056,1.5962
5401,1.9442,0.91232,7.1867e-06,9.6307e-10,0,0.55645,0.48734,2.4252
5601,2.167,0.95241,0.92781,0.0063428,0,0.47675,0.4325,2.1652
5801,1.7333,0.96093,1.1868,0.14371,5.6751e-05,0.20638,0.29346,1.55
6001,1.2022,0.98468,0.86432,0.020185,3.7659e-05,0.43336,0.42157,1.2766
6201,1.1382,0.93761,0.99359,0.0046735,5.4926e-05,0.38299,0.50186,1.7352
6401,1.8798,1.0054,0.016467,0.0013202,6.5387e-05,0.39732,0.3962,1.9354
6601,2.124,0.98117,0.79487,0.00041057,0.00023354,0.33994,0.39601,1.4778
6801,1.9189,0.99268,1.8404,5.3567e-05,0.0006129,0.60614,0.59445,2.3454
7001,1.5759,0.96842,1.7699,0.00014154,0.00041675,0.32737,0.43815,2.3905
7201,2.0656,0.99844,0.75168,0.0039016,0.00035595,0.37997,0.34348,1.7168
7401,2.1296,0.91402,1.7308,0.00077683,0.0036255,0.2964,0.38808,2.2706
7601,1.8503,0.94638,1.456,0.0047049,0.00057633,0.23498,0.66175,1.6667
7801,2.0586,0.91696,2.823,0.0016678,0.00070423,0.29695,0.35055,2.4248
8001,1.6599,0.96983,2.516,0.0044097,0.00040762,0.56375,0.51554,2.3838
8201,1.5098,0.95609,1.9071,0.0070122,0.0012489,0.22179,0.62905,2.5365
8401,1.9018,0.9731,1.5172,0.0027795,0.00056581,0.31703,0.38801,2.4199
8601,2.0301,0.99442,2.4881,0.0012034,0.00044829,0.36959,0.57975,2.157
8801,1.3056,0.98398,1.1413,0.00060203,1,0.44656,0.37147,1
9001,1.787,0.98785,1.8259,0.00034245,1,0.34705,0.77781,1
9201,1.4529,0.96089,2.0071,0.0011078,1,0.46589,0.45256,1
9401,1.8825,0.96488,1.7258,0.012912,1,0.25952,0.3852,1
9601,1.5267,0.95699,1.6906,0.013285,1,1,1,1


==> figures/final_files/err_L_dynrpca_reprocspca_old.dat <==
1,1.0014,0.98943,0.00026103,0.0012874,2.3814e-07,3.4018,3.3255,3.1424
301,0.98022,0.8406,0.00066022,0.00068782,1.604e-07,3.3185,3.2091,3.1828
601,0.9597,0.84136,0.00067267,0.00025982,1.7008e-07,3.4835,3.3081,3.2597
901,0.93621,0.82303,0.00024751,6.5974e-05,1.3901e-07,3.3799,3.2911,3.2493
1201,0.9005,0.82114,0.00034625,2.0236e-05,1.8224e-07,3.155,3.132,3.0262
1501,0.87007,0.79877,0.00051152,9.1657e-06,1.9238e-07,3.5177,3.4834,3.3951
1801,0.82836,0.80939,0.00053997,4.3885e-06,1.8756e-07,3.6385,3.5011,3.344
2101,0.82154,0.80253,0.00032514,1.1493e-06,2.0413e-07,3.3366,2.9627,3.031
2401,0.75024,0.79961,0.00020976,3.2604e-07,1.9051e-05,3.1966,3.1356,3.1113
2701,0.71277,0.77908,0.00026478,2.039e-07,1.9051e-05,3.3863,3.3215,3.3702
3001,0.97287,0.96912,0.11393,0.11393,1.5394e-05,3.1369,3.0184,2.9489
3301,0.96197,0.99242,2.9575,0.018832,1.5013e-05,3.4308,3.3263,3.2839
3601,0.93644,0.97894,3.1965,0.014349,8.3145e-06,3.236,3.2324,3.1925
3901,0.89292,0.9787,3.045,0.004019,9.9422e-06,3.0529,2.9582,3.0301
4201,0.85459,0.98195,2.929,0.0010832,2.7266e-05,3.0113,2.9213,3.0025
4501,0.81143,0.98172,3.0532,0.00062187,1.7506e-05,3.0909,3.0816,3.0556
4801,0.80959,0.97151,3.2868,0.00026735,1.9227e-05,3.2504,3.2084,3.2952
5101,0.78134,0.98335,3.2234,0.00010037,2.6821e-05,3.2819,3.1574,3.2372
5401,0.73175,0.96835,3.2613,4.8445e-05,3.1852e-06,3.3654,3.2754,3.2498
5701,0.69924,0.96706,3.2689,1.0933e-05,3.1852e-06,3.5162,3.1822,3.2925
6001,0.72149,0.96255,3.2548,0.032706,5.3844e-06,3.19,3.1526,3.2382
6301,0.69086,0.97557,2.9791,0.0073352,3.5548e-06,2.991,2.9679,2.9649
6601,0.70868,0.976,3.1976,0.001824,4.8663e-06,3.1796,3.1027,3.2011
6901,0.64153,0.98632,3.4223,0.001043,3.7119e-06,3.3042,3.3467,3.3864
7201,0.62997,0.99558,3.1436,0.00029508,4.6862e-06,2.9582,2.9141,3.1372
7501,0.62258,0.96342,3.209,0.00016561,4.9994e-06,3.2132,3.1382,3.2125
7801,0.56275,0.97973,3.2907,3.1469e-05,3.8877e-06,3.4716,3.3952,3.3125
8101,0.61982,0.98886,3.0683,1.3056e-05,4.0988e-06,3.0136,2.9864,3.0884
8401,0.56023,0.97429,3.2155,6.2373e-06,3.5414e-06,3.2227,3.0764,3.1952
8701,0.5529,0.96097,3.5698,6.7776e-06,0,3.7335,3.6031,1
9001,0.53418,0.96097,2.9604,2.908e-06,0,3.0206,2.8118,1
9301,0.51405,0.99287,3.2929,6.8111e-06,0,3.3695,3.2677,1
9601,0.53932,0.97345,3.3487,3.4126e-06,0,1,1,1


==> figures/final_files/err_L_reprocspca.dat <==
1,1.0014,0.98943,0.00026103,0.0012874,2.3814e-07,3.4018,3.3255,3.1424
301,0.98022,0.8406,0.00066022,0.00068782,1.604e-07,3.3185,3.2091,3.1828
601,0.9597,0.84136,0.00067267,0.00025982,1.7008e-07,3.4835,3.3081,3.2597
901,0.93621,0.82303,0.00024751,6.5974e-05,1.3901e-07,3.3799,3.2911,3.2493
1201,0.9005,0.82114,0.00034625,2.0236e-05,1.8224e-07,3.155,3.132,3.0262
1501,0.87007,0.79877,0.00051152,9.1657e-06,1.9238e-07,3.5177,3.4834,3.3951
1801,0.82836,0.80939,0.00053997,4.3885e-06,1.8756e-07,3.6385,3.5011,3.344
2101,0.82154,0.80253,0.00032514,1.1493e-06,2.0413e-07,3.3366,2.9627,3.031



==> figures/final_files/err_L_reprocspca_bern.dat <==
1,1.1944,0.9898,9.4586e-05,0.001747,3.6601e-10,0.90922,0.7805,0.73427
201,1.1379,0.87037,6.9307e-05,0.0002459,3.3081e-10,0.94542,0.79656,0.66875
401,1.203,0.85788,6.3125e-05,2.8981e-05,3.4671e-10,0.92442,0.7045,1.5236
601,2.0642,0.85634,0.00012645,9.9377e-06,7.2541e-10,1.0114,0.72782,1.3344
801,1.7813,0.87972,8.0585e-05,1.476e-06,4.1692e-10,0.97287,0.8396,1.5111
1001,1.1787,0.84298,6.4415e-05,1.6964e-07,3.1987e-10,0.93146,0.76441,0.90943
1201,2.2831,0.84066,9.0477e-05,3.979e-08,1.922e-10,0.96646,0.8131,1.5089
1401,1.873,0.83814,6.217e-05,5.8785e-09,5.8308e-10,0.99683,0.87815,0.90663
1601,1.869,0.83477,0.00010084,1.3262e-09,2.0003e-08,0.99198,0.89599,1.4796
1801,2.2304,0.81529,6.9489e-05,4.4789e-10,2.0003e-08,1.0083,0.76108,1.3009
2001,1.5688,0.85643,5.3977e-05,2.1325e-10,2.0003e-08,0.89848,0.79418,0.9187
2201,2.4831,0.78066,7.0185e-05,2.369e-10,2.0003e-08,0.94014,0.72178,7.4713e-05
2401,1.3611,0.82664,8.3277e-05,1.7499e-10,2.0003e-08,0.98198,0.83126,1.424


==> figures/final_files/err_SE_medrop_icassp_bern.dat <==
299,0.99998,0.99993,0.036461,0.011699,1.6577e-06,0.99996,0.93965
599,0.99998,0.99978,0.036461,0.003659,1.6577e-06,0.99996,0.036723
899,0.99998,0.99994,0.036461,0.0011844,1.6577e-06,0.02638,5.4298e-05
1199,0.99998,0.99983,0.036461,0.00038591,1.6577e-06,0.020869,4e-05
1499,0.99998,0.99974,0.036461,0.00012596,1.6577e-06,0.022041,3.7577e-05
1799,0.99998,0.99992,0.036461,4.2991e-05,1.6577e-06,0.020258,3.3658e-05
2099,0.99998,0.99987,0.036461,1.4708e-05,1.6577e-06,0.018338,2.904e-05
2399,0.99998,0.99989,0.036461,4.9768e-06,1.6577e-06,0.019327,2.9341e-05
2699,0.99998,0.99978,0.036461,1.6577e-06,1.6577e-06,0.018938,2.762e-05



==> figures/final_files/err_SE_medrop_icassp_mo.dat <==
299,0.99998,0.99956,0.026388,0.0074076,5.0422e-05,0.99971,0.99993
599,0.99997,0.99937,0.026388,0.0037931,5.0422e-05,0.99977,0.99987
899,0.99997,0.99931,0.026388,0.001998,5.0422e-05,0.99985,0.99983
1199,0.99996,0.99923,0.026388,0.0010981,5.0422e-05,0.99985,0.9998
1499,0.99996,0.9992,0.026388,0.00060337,5.0422e-05,0.99988,0.99992
1799,0.99995,0.99919,0.026388,0.00032152,5.0422e-05,0.99989,0.99986
2099,0.99993,0.99916,0.026388,0.00017407,5.0422e-05,0.99985,0.99986
2399,0.99993,0.99915,0.026388,9.4533e-05,5.0422e-05,0.99987,0.99984
2699,0.99991,0.99915,0.026388,5.0422e-05,5.0422e-05,0.9998,0.9999



==> figures/final_files/err_SE_medrop_icml_bern.dat <==
299,0.99998,0.99993,0.036461,0.011699,1.6577e-06,0.99996,0.93965
599,0.99998,0.99978,0.036461,0.003659,1.6577e-06,0.99996,0.036723
899,0.99998,0.99994,0.036461,0.0011844,1.6577e-06,0.02638,5.4298e-05
1199,0.99998,0.99983,0.036461,0.00038591,1.6577e-06,0.020869,4e-05
1499,0.99998,0.99974,0.036461,0.00012596,1.6577e-06,0.022041,3.7577e-05
1799,0.99998,0.99992,0.036461,4.2991e-05,1.6577e-06,0.020258,3.3658e-05
2099,0.99998,0.99987,0.036461,1.4708e-05,1.6577e-06,0.018338,2.904e-05
2399,0.99998,0.99989,0.036461,4.9768e-06,1.6577e-06,0.019327,2.9341e-05
2699,0.99998,0.99978,0.036461,1.6577e-06,1.6577e-06,0.018938,2.762e-05
2999,0.99998,0.99973,0.99994,0.012824,1.2316e-06,0.022726,0.012824
3299,0.99998,0.99985,0.99994,0.004699,1.2316e-06,0.022565,0.012067
3599,0.99998,0.99986,0.48984,0.0017168,1.2316e-06,0.021018,0.01163
3899,0.99998,0.99972,0.83005,0.00062326,1.2316e-06,0.020362,0.011142
4199,0.99998,0.99987,0.91148,0.00022516,1.2316e-06,0.019693,0.010662
4499,0.99998,0.99986,0.92946,7.8861e-05,1.2316e-06,0.01854,0.010171
4799,0.99998,0.99988,0.93265,2.8004e-05,1.2316e-06,0.018067,0.009578
5099,0.99998,0.99983,0.93303,9.9564e-06,1.2316e-06,0.017657,0.0089187
5399,0.99998,0.99985,0.93208,3.5261e-06,1.2316e-06,0.016953,0.0083827
5699,0.99998,0.99985,0.93327,1.2316e-06,1.2316e-06,0.016196,0.0078802
5999,0.99998,0.99985,0.99997,1.2316e-06,1.2316e-06,0.015417,0.0073091
6299,0.99998,0.99979,0.99997,1.2316e-06,1.2316e-06,0.0146,0.006814
6599,0.99998,0.99979,0.47721,1.2316e-06,1.2316e-06,0.014499,0.0063608
6899,0.99998,0.99979,0.84235,1.2316e-06,1.2316e-06,0.014326,0.0058489
7199,0.99998,0.99982,0.9199,1.2316e-06,1.2316e-06,0.014529,0.0053051
7499,0.99998,0.99982,0.93639,1.2316e-06,1.2316e-06,0.014207,0.0047222
7799,0.99998,0.99981,0.93334,1.2316e-06,1.2316e-06,0.014428,0.0041852
8099,0.99998,0.99981,0.93827,0.010284,9.7589e-07,0.016719,0.01078
8399,0.99998,0.99983,0.93844,0.0037729,9.7589e-07,0.016654,0.010466
8699,0.99998,0.9998,0.93609,0.0013745,9.7589e-07,0.016614,0.01022
8999,0.99998,0.99975,0.99998,0.00050304,9.7589e-07,0.016548,0.0099999
9299,0.99998,0.99977,0.99998,0.00018013,9.7589e-07,0.016556,0.0097864
9599,0.99998,0.99976,0.49514,6.4483e-05,9.7589e-07,0.016548,0.0095804
9899,0.99998,0.99978,0.8532,2.2683e-05,9.7589e-07,0.016259,0.0093777
10199,0.99998,0.9998,0.91528,8.0292e-06,9.7589e-07,0.016197,0.0091867
10499,0.99998,0.99978,0.92952,2.8163e-06,9.7589e-07,0.015986,0.0090036
10799,0.99998,0.99977,0.92787,9.7589e-07,9.7589e-07,0.01571,0.0088289
11099,0.99998,0.9998,0.92939,9.7589e-07,9.7589e-07,0.015697,0.0086413
11399,0.99998,0.99978,0.93458,9.7589e-07,9.7589e-07,0.015717,0.0084652
11699,0.99997,0.99977,0.93366,9.7589e-07,9.7589e-07,0.015522,0.0082855


==> figures/final_files/err_SE_medrop_icml_mo.dat <==
299,0.99998,0.99956,0.026388,0.0074076,5.0422e-05,0.99971,0.99993
599,0.99997,0.99937,0.026388,0.0037931,5.0422e-05,0.99977,0.99987
899,0.99997,0.99931,0.026388,0.001998,5.0422e-05,0.99985,0.99983
1199,0.99996,0.99923,0.026388,0.0010981,5.0422e-05,0.99985,0.9998
1499,0.99996,0.9992,0.026388,0.00060337,5.0422e-05,0.99988,0.99992
1799,0.99995,0.99919,0.026388,0.00032152,5.0422e-05,0.99989,0.99986
2099,0.99993,0.99916,0.026388,0.00017407,5.0422e-05,0.99985,0.99986
2399,0.99993,0.99915,0.026388,9.4533e-05,5.0422e-05,0.99987,0.99984
2699,0.99991,0.99915,0.026388,5.0422e-05,5.0422e-05,0.9998,0.9999
2999,0.9999,0.99914,0.40615,0.01281,2.7727e-05,0.99982,0.99971
3299,0.99988,0.99911,0.40615,0.0028807,2.7727e-05,0.99983,0.99962
3599,0.99987,0.99911,0.068467,0.0016588,2.7727e-05,0.99982,0.99968
3899,0.99985,0.99911,0.068208,0.00092406,2.7727e-05,0.99984,0.99972
4199,0.99983,0.9991,0.068285,0.00053582,2.7727e-05,0.99986,0.99988
4499,0.99981,0.99909,0.068288,0.00030211,2.7727e-05,0.99986,0.99971
4799,0.99979,0.99908,0.068234,0.00016752,2.7727e-05,0.99985,0.99972
5099,0.99976,0.99908,0.068308,9.3339e-05,2.7727e-05,0.99984,0.99976
5399,0.99972,0.99908,0.068413,5.0689e-05,2.7727e-05,0.99987,0.99983
5699,0.99968,0.99907,0.067464,2.7727e-05,2.7727e-05,0.99987,0.99985
5999,0.99964,0.99907,0.40088,2.7727e-05,2.7727e-05,0.99988,0.9995
6299,0.9996,0.99907,0.40088,2.7727e-05,2.7727e-05,0.99988,0.9996
6599,0.99955,0.99907,0.049727,2.7727e-05,2.7727e-05,0.99991,0.9998
6899,0.9995,0.99906,0.03918,2.7727e-05,2.7727e-05,0.99989,0.99976
7199,0.99943,0.99906,0.034635,2.7727e-05,2.7727e-05,0.99989,0.99984
7499,0.99936,0.99906,0.033942,2.7727e-05,2.7727e-05,0.9999,0.9997
7799,0.99927,0.99906,0.033525,2.7727e-05,2.7727e-05,0.99991,0.99981
8099,0.99919,0.99906,0.038325,0.010201,2.3312e-05,0.9999,0.9998
8399,0.99909,0.99906,0.037546,0.002336,2.3312e-05,0.99991,0.99987
8699,0.99897,0.99906,0.037547,0.0013848,2.3312e-05,0.9999,0.99992
8999,0.99887,0.99906,0.40516,0.00082903,2.3312e-05,0.9999,0.99988
9299,0.99874,0.99906,0.40517,0.00044553,2.3312e-05,0.99992,0.99985
9599,0.99859,0.99905,0.04843,0.00024225,2.3312e-05,0.99993,0.9998
9899,0.99843,0.99905,0.027356,0.00013566,2.3312e-05,0.99992,0.99976
10199,0.99827,0.99905,0.025612,7.4329e-05,2.3312e-05,0.99991,0.99984
10499,0.99808,0.99905,0.02604,4.1424e-05,2.3312e-05,0.99992,0.99979
10799,0.99787,0.99905,0.020165,2.3312e-05,2.3312e-05,0.99992,0.99984
11099,0.99766,0.99905,0.020002,2.3312e-05,2.3312e-05,0.99993,0.99976
11399,0.99741,0.99905,0.019997,2.3312e-05,2.3312e-05,0.99992,0.99979
11699,0.99716,0.99905,0.01996,2.3312e-05,2.3312e-05,0.99993,0.99986


==> figures/final_files/error_L.dat <==
799,1.3394e-06,8.1827,0.92909,1.3385e-06,1,13.509,13.572
1099,0.0019353,12.342,0.82403,2.2863e-06,1,12.69,12.849
1399,0.0020573,12.312,0.9251,2.6265e-06,1,12.369,12.244
1699,0.00047483,11.96,0.90783,7.5277e-07,1,12.07,11.962
1999,0.00013865,12.051,3.0114,1.5634e-06,1,11.945,11.995
2299,1.9579e-05,12.082,0.98318,9.7468e-07,1,12.284,11.985
2599,1.8898e-05,11.81,0.95797,3.2606e-06,1,11.883,11.878
2899,8.3846e-06,12.652,0.95496,5.0092e-06,1,12.499,12.671
3199,9.8263e-07,11.834,0.95702,9.8183e-07,1,11.304,11.738
3499,2.5908e-06,13.178,3.2454,2.5944e-06,1,13.255,13.273
3799,0.0026104,12.653,0.97517,1.149e-06,1,12.745,12.577
4099,0.002822,12.093,1.0225,2.9261e-06,1,11.81,12.162
4399,0.0012724,13.61,1.0667,3.8419e-06,1,13.624,13.768
4699,6.6937e-05,11.578,1.0319,1.1709e-06,1,11.626,11.516
4999,3.8672e-05,12.984,3.3128,2.1069e-06,1,12.93,12.962
5299,6.6525e-06,12.398,1.0072,1.0926e-06,1,12.121,12.319
5599,4.223e-06,11.366,0.9833,2.0778e-06,1,11.145,11.43


==> figures/final_files/error_L_5000_new.dat <==
1,4.2439e-07,0.999,0.99872,4.2462e-07,5.2254e-06,3.4179e-06,0.14818
101,4.0987e-07,0.9885,0.27445,4.0998e-07,5.3159e-06,2.8552e-06,0.18847
201,4.8359e-07,0.97268,0.27842,4.8374e-07,5.9498e-06,3.109e-06,0.22483
301,4.4258e-07,0.94182,0.21765,4.4277e-07,5.3659e-06,2.984e-06,0.17426
401,3.5942e-07,0.89415,0.24609,3.5964e-07,5.386e-06,3.065e-06,0.20447
650,6.5808e-07,66.472,0.20981,6.5808e-07,219.04,230.45,0.17045
950,6.5808e-07,208.37,0.36339,6.5808e-07,268.47,283.61,0.18487
1250,0.037561,239.68,0.40784,8.1641e-07,241.32,252.66,0.060896
1550,0.0056029,216.43,0.45569,8.4505e-07,205.32,216.63,0.051147
1850,0.0013041,222.37,0.65105,1.0365e-06,213.25,223.56,0.075173
2150,0.00024448,232.78,0.74943,1.4391e-06,223.14,232.43,0.087626
2450,3.4384e-05,214.35,0.67511,1.1303e-06,204.09,214.65,0.070058
2750,5.0411e-06,210.1,0.71668,9.5954e-07,200.58,210.55,0.067829
3050,1.0988e-06,219.9,0.65476,1.0987e-06,210.14,220.59,0.086856
3350,1.16e-06,242.07,0.69374,1.1599e-06,231.41,242.47,0.080008
3650,1.2286e-06,227.62,0.77878,1.2285e-06,217.73,227.98,0.090216
3950,1.5798e-06,206.99,0.60415,1.5801e-06,196.92,207.32,0.10877
4250,1.129e-06,249.32,0.7114,1.1291e-06,237.55,249.22,0.075152
4550,0.048348,224.57,0.7695,1.0045e-06,213.73,224.87,0.064285
4850,0.006885,225.3,0.76688,8.3418e-07,211.33,225.09,0.053531
5150,0.0010908,211.79,0.70509,9.0987e-07,202.56,212.04,0.055237
5450,0.00020305,232.49,0.76935,1.0184e-06,221.92,232.59,0.052276
5750,3.7754e-05,246.67,0.81426,1.0959e-06,234.9,246.64,0.055399
6050,5.0438e-06,198.9,0.73751,9.6221e-07,187.54,198.69,0.048328
6350,9.6498e-07,241.4,0.78437,9.6221e-07,228.7,241.5,0.046326
6650,1.3073e-06,232.6,0.80091,9.6221e-07,222.04,232.85,0.077364
6950,1.192e-06,213.43,0.90647,9.6221e-07,203.6,213.7,0.06781
7250,1.0762e-06,243.73,1.064,9.6221e-07,231.41,243.67,0.062349


==> figures/final_files/error_L_train.dat <==
1,6.1181e-07,0.98305,0.96538,6.1287e-07,1,5.1871e-06,0.10296
76,8.4075e-07,0.9755,0.1439,8.4035e-07,1,5.8372e-06,0.097888
151,8.0371e-07,0.96654,0.13169,8.0397e-07,1,5.8798e-06,0.098806
226,7.1792e-07,0.95986,0.13286,7.1856e-07,1,5.282e-06,0.11241
301,7.1522e-07,0.94794,0.11189,7.148e-07,1,5.3412e-06,0.093427
376,7.3691e-07,0.93679,0.1118,7.3663e-07,1,5.5292e-06,0.10078
451,7.5956e-07,0.92609,0.10991,7.592e-07,1,5.5505e-06,0.097794
599,1.9918e-06,1.0788,0.11091,1.9922e-06,1,39.121,0.096016
899,1.8752e-06,1.0105,1.5675,1.8744e-06,1,41.007,0.097475
1199,0.023793,1.0036,0.38499,1.9745e-06,1,40.131,0.031539
1499,0.024778,1.0008,2.1674,9.6485e-07,1,40.472,0.030328
1799,0.004746,0.99166,0.41188,1.0834e-06,1,39.659,0.035229
2099,0.00073368,0.99632,2.2916,9.7253e-07,1,40.86,0.034626
2399,0.00012144,0.97905,0.43544,1.0193e-06,1,40.057,0.029719
2699,1.9058e-05,0.97596,2.3276,9.1574e-07,1,40.089,0.030213
2999,4.7308e-06,0.97185,0.45634,1.1893e-06,1,40.004,0.033751
3299,9.0741e-07,0.95947,2.3619,9.0775e-07,1,39.262,0.033189
3599,1.0466e-06,0.96026,0.4609,1.0472e-06,1,39.177,0.034946
3899,1.0159e-06,0.96329,2.4033,1.0163e-06,1,40.551,0.032964
4199,0.026962,0.95264,0.47794,9.8158e-07,1,40.783,0.075029
4499,0.025434,0.93844,2.4539,9.0792e-07,1,40.221,0.072711
4799,0.0043502,0.94327,0.50249,1.0205e-06,1,40.836,0.070635
5099,0.00067653,0.93305,2.4477,8.9085e-07,1,39.423,0.066445
5399,0.00012076,0.92718,0.51349,1.0199e-06,1,41.127,0.070482
5699,2.0384e-05,0.91856,2.5403,8.853e-07,1,41.436,0.075884


==> figures/final_files/error_L_train_10000.dat <==
1,2.5332e-07,0.99962,0.99931,2.5354e-07
101,2.3976e-07,0.99575,0.28688,2.3993e-07
201,1.907e-07,0.98221,0.22159,1.9057e-07
301,1.6818e-07,0.97042,0.24716,1.6855e-07
401,2.276e-07,0.95277,0.21371,2.2753e-07
999,4.4606e-08,278.34,1.5985,4.2884e-08
1499,0.035301,319.19,0.35094,1.1361e-05
1999,0.051972,292.31,1.2687,0.0055051
2499,0.0064659,322.09,0.40819,0.003278
2999,0.00076937,326.72,1.8777,0.0032699
3499,0.00019922,362,0.72313,0.0035664
3999,2.7034e-05,296.94,1.5024,0.0040167
4499,0.046019,300.7,0.77166,0.001206
4999,0.033001,303.03,1.7696,0.0013732
5499,0.025751,313.85,0.53132,0.00050082


==> figures/final_files/error_L_train_bern.dat <==
1,0,0.99334,0.9845,0,5.676e-06,2.4599e-14,0.20838
101,0,0.95534,0.11991,0,5.2787e-06,2.3931e-14,0.19519
201,0,0.89037,0.077194,0,5.2437e-06,2.1225e-14,0.19075
301,0,0.81174,0.05591,0,5.0775e-06,2.1905e-14,0.1873
401,0,0.69504,0.051114,0,5.7742e-06,2.4456e-14,0.21214
599,1.3702e-09,1.6777,0.050485,7.1547e-10,8.0834e-06,0.0042609,0.19349
899,8.7963e-10,1.6654,0.065871,8.5705e-10,8.6672e-06,0.004279,0.19461
1199,0.044399,1.6484,0.069343,7.9704e-10,4.627e-06,5.4814e-06,0.10647
1499,0.044849,1.714,0.062328,9.4622e-10,4.4446e-06,5.4829e-06,0.10634
1799,0.0007795,1.7301,0.063367,1.2492e-09,4.7887e-06,5.8017e-06,0.10834
2099,4.3254e-05,1.653,0.057874,1.1379e-09,4.1067e-06,5.7869e-06,0.10319
2399,2.1303e-06,1.5899,0.059532,1.1094e-09,4.1493e-06,5.4938e-06,0.10024
2699,1.0271e-07,1.6143,0.059518,9.9618e-10,4.3477e-06,6.3321e-06,0.11369
2999,6.3125e-09,1.7702,0.065371,1.1717e-09,4.742e-06,5.0201e-06,0.099107
3299,1.3768e-09,1.7452,0.065882,1.0849e-09,5.3287e-06,6.1909e-06,0.094362
3599,9.6331e-10,1.7085,0.068767,1.3642e-09,5.6306e-06,4.9302e-06,0.099992
3899,1.3667e-09,1.6245,0.063986,1.1584e-09,5.0682e-06,6.0857e-06,0.20585
4199,1.0508e-09,1.635,0.063494,1.0487e-09,4.9153e-06,4.9833e-06,0.13044
4499,0.045818,1.7034,0.14752,1.0039e-09,4.5714e-06,3.2752e-06,0.11686
4799,0.047194,1.6206,0.078685,9.8285e-10,4.3673e-06,3.4262e-06,0.12631
5099,0.00072883,1.6368,0.048659,1.0557e-09,4.4634e-06,3.4345e-06,0.11095
5399,3.6062e-05,1.665,0.038658,1.1228e-09,4.4813e-06,3.4352e-06,0.12293
5699,2.0595e-06,1.5988,0.034017,9.7344e-10,5.1465e-06,3.1974e-06,0.13508
5999,1.099e-07,1.6364,0.035914,1.101e-09,4.4244e-06,3.0253e-06,0.11635
6299,6.3632e-09,1.74,0.03778,1.1335e-09,4.3219e-06,3.3452e-06,0.11562


==> figures/final_files/error_L_train_n5000.dat <==
1,4.8496e-07,0.99907,0.99879,4.8484e-07,1,3.3076e-06,0.17014
101,3.4999e-07,0.98896,0.26141,3.5003e-07,1,3.2864e-06,0.19675
201,4.0059e-07,0.96692,0.2122,4.0059e-07,1,2.8876e-06,0.16259
301,3.5974e-07,0.94052,0.16662,3.5981e-07,1,3.1487e-06,0.13996
401,4.3057e-07,0.89994,0.20012,4.308e-07,1,3.3292e-06,0.1861
999,6.1507e-08,167.24,1.0623,6.2996e-08,1,219.45,0.19355
1499,0.044214,229.53,0.96323,2.2053e-05,1,230.31,0.081545
1999,0.046594,238.45,1.3634,0.004605,1,238.38,0.084078
2499,0.0069838,216.29,1.0606,0.004059,1,216.7,0.074258
2999,0.0010879,243.01,1.5217,0.0042783,1,243.23,0.071908
3499,0.00017707,224.76,1.1337,0.0039342,1,225.27,0.072995
3999,3.6878e-05,229.86,1.4554,0.0046176,1,229.71,0.086117
4499,0.036227,254.76,1.4473,0.0010505,1,255.06,0.036065
4999,0.028207,220.4,1.4357,0.0012191,1,220.5,0.039099
5499,0.029881,223.46,1.1619,0.0011511,1,223.44,0.044696
5999,0.0053689,226.78,1.4845,0.00092539,1,227.13,0.042951
6499,0.0012003,215,1.2611,0.0010166,1,214.97,0.038617
6999,0.00098559,223.92,1.5943,0.00096943,1,223.84,0.039951
7499,0.0012973,232.67,1.318,0.0012899,1,232.87,0.040751


==> figures/final_files/error_Phat_P.dat <==
999,0.021641,0.25915,0.50008,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021641,0.015718,0.027519,0.038597,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021641,0.014564,0.014611,0.01461,0.017453,0.00086425,0.0016661,0.0023543,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021641,0.014567,0.014614,0.014613,0.017453,0.00014637,0.00014818,0.00017497,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021641,0.014566,0.014613,0.014615,0.017453,0.00014629,0.00014599,0.0001461,0.017452,4.9115e-06,9.7366e-06,1.3754e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021641,0.014568,0.01461,0.014614,0.017453,0.00014635,0.000146,0.00014615,0.017452,1.4599e-06,1.4648e-06,1.5708e-06,0.017452,4.9031e-07,9.651e-07,1.3684e-06
3999,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07
4499,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07


==> figures/final_files/error_Phat_P__copy_.dat <==
499,0.01463,0.014599,0.01464,0.014634,0.00014627,0.00014646,0.00014618,0.00014633,1.4619e-06,1.4624e-06,1.4612e-06,1.4611e-06,1.4616e-08,1.4623e-08,1.463e-08,1.4621e-08
999,0.021641,0.25915,0.50008,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021641,0.015718,0.027519,0.038597,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021641,0.014564,0.014611,0.01461,0.017453,0.00086425,0.0016661,0.0023543,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021641,0.014567,0.014614,0.014613,0.017453,0.00014637,0.00014818,0.00017497,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021641,0.014566,0.014613,0.014615,0.017453,0.00014629,0.00014599,0.0001461,0.017452,4.9115e-06,9.7366e-06,1.3754e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021641,0.014568,0.01461,0.014614,0.017453,0.00014635,0.000146,0.00014615,0.017452,1.4599e-06,1.4648e-06,1.5708e-06,0.017452,4.9031e-07,9.651e-07,1.3684e-06
3999,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07
4499,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07


==> figures/final_files/error_Phat_Prot.dat <==
999,0.021451,0.25914,0.50007,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021451,0.014458,0.027345,0.038504,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021451,0.0032456,0.0035522,0.0039171,0.017453,0.00086393,0.0016659,0.0023541,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021451,0.0031547,0.0031212,0.0031769,0.017453,6.8038e-05,0.0001194,0.0001677,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021451,0.0031573,0.0030875,0.0031886,0.017453,3.1142e-05,3.3165e-05,3.4439e-05,0.017452,4.9045e-06,9.7337e-06,1.3752e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021451,0.0030448,0.0031067,0.0031798,0.017453,3.1408e-05,3.203e-05,3.1759e-05,0.017452,5.7585e-07,1.0068e-06,1.3902e-06,0.017452,4.903e-07,9.651e-07,1.3684e-06
3999,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07
4499,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07


==> figures/final_files/error_Phat_Prot__copy_.dat <==
499,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
999,0.021451,0.25914,0.50007,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021451,0.014458,0.027345,0.038504,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021451,0.0032456,0.0035522,0.0039171,0.017453,0.00086393,0.0016659,0.0023541,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021451,0.0031547,0.0031212,0.0031769,0.017453,6.8038e-05,0.0001194,0.0001677,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021451,0.0031573,0.0030875,0.0031886,0.017453,3.1142e-05,3.3165e-05,3.4439e-05,0.017452,4.9045e-06,9.7337e-06,1.3752e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021451,0.0030448,0.0031067,0.0031798,0.017453,3.1408e-05,3.203e-05,3.1759e-05,0.017452,5.7585e-07,1.0068e-06,1.3902e-06,0.017452,4.903e-07,9.651e-07,1.3684e-06
3999,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07
4499,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07


==> figures/final_files/error_Prot_Erot.dat <==
999,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
1499,1,0.055793,0.054682,0.054451,1,0.054199,0.054213,0.054158,1,0.054266,0.054168,0.054267,1,0.054208,0.054166,0.054158
1999,1,0.012525,0.0071034,0.0055396,1,0.003338,0.0033318,0.0033292,1,0.0033022,0.0033333,0.0033178,1,0.0033187,0.0033218,0.0033362
2499,1,0.012174,0.0062414,0.0044927,1,0.00026288,0.0002388,0.00023717,1,0.00022662,0.00023236,0.00022991,1,0.00023107,0.00023109,0.00023135
2999,1,0.012184,0.0061741,0.0045092,1,0.00012032,6.6329e-05,4.8705e-05,1,1.895e-05,1.9467e-05,1.9449e-05,1,1.9248e-05,1.9665e-05,1.9726e-05
3499,1,0.011749,0.0062125,0.0044968,1,0.00012135,6.4059e-05,4.4914e-05,1,2.2249e-06,2.0137e-06,1.966e-06,1,1.8944e-06,1.9302e-06,1.9352e-06


==> figures/final_files/error_Prot_Erot__copy_.dat <==
499,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
999,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
1499,1,0.055793,0.054682,0.054451,1,0.054199,0.054213,0.054158,1,0.054266,0.054168,0.054267,1,0.054208,0.054166,0.054158
1999,1,0.012525,0.0071034,0.0055396,1,0.003338,0.0033318,0.0033292,1,0.0033022,0.0033333,0.0033178,1,0.0033187,0.0033218,0.0033362
2499,1,0.012174,0.0062414,0.0044927,1,0.00026288,0.0002388,0.00023717,1,0.00022662,0.00023236,0.00022991,1,0.00023107,0.00023109,0.00023135
2999,1,0.012184,0.0061741,0.0045092,1,0.00012032,6.6329e-05,4.8705e-05,1,1.895e-05,1.9467e-05,1.9449e-05,1,1.9248e-05,1.9665e-05,1.9726e-05
3499,1,0.011749,0.0062125,0.0044968,1,0.00012135,6.4059e-05,4.4914e-05,1,2.2249e-06,2.0137e-06,1.966e-06,1,1.8944e-06,1.9302e-06,1.9352e-06


==> figures/final_files/error_SE.dat <==
799,1.6883e-05,0.99982,0.99799,1.6653e-05,1,0.99857,0.99973
1099,0.17365,0.99979,0.99762,6.8831e-05,1,0.99795,0.99973
1399,0.02799,0.99981,0.99734,6.8831e-05,1,0.99808,0.99971
1699,0.0060801,0.99982,0.99722,6.8831e-05,1,0.99738,0.99984
1999,0.0016611,0.9998,0.99724,6.8831e-05,1,0.99868,0.9998
2299,0.00048576,0.9998,0.99729,6.8831e-05,1,0.99851,0.99958
2599,0.00015694,0.99979,0.99735,6.8831e-05,1,0.99835,0.9995
2899,6.278e-05,0.99981,0.9974,6.8831e-05,1,0.99811,0.99967
3199,6.278e-05,0.99981,0.99746,6.8831e-05,1,0.99813,0.99963
3499,6.278e-05,0.99979,0.9975,6.8831e-05,1,0.99834,0.99957
3799,0.17537,0.99981,0.99769,5.7041e-05,1,0.9981,0.99968
4099,0.025577,0.9998,0.99772,5.7041e-05,1,0.99874,0.99958
4399,0.0068101,0.9998,0.99772,5.7041e-05,1,0.99871,0.99949
4699,0.0016639,0.9998,0.99772,5.7041e-05,1,0.99895,0.99959
4999,0.00048009,0.9998,0.99772,5.7041e-05,1,0.99898,0.99929
5299,0.00014088,0.9998,0.99774,5.7041e-05,1,0.99895,0.99947
5599,4.8553e-05,0.99979,0.99775,5.7041e-05,1,0.99895,0.9995
5899,4.8553e-05,0.99979,0.99777,5.7041e-05,1,0.99878,0.99959


==> figures/final_files/error_SE_5000_new.dat <==
799,5.9844e-06,0.98832,0.0048432,5.9844e-06,0.98832,5.9844e-06,0.015521
1099,5.9844e-06,0.96233,0.0091911,5.9844e-06,0.96233,5.9844e-06,0.019058
1399,5.9844e-06,0.97781,0.011406,5.9844e-06,0.97781,5.9726e-06,0.0099682
1699,0.5,0.99579,0.43919,6.3406e-06,0.99579,0.31932,0.4434
1999,0.045773,0.99963,0.3671,6.3406e-06,0.99963,0.29502,0.38847
2299,0.0076246,0.99982,0.31197,6.3406e-06,0.99982,0.30163,0.15888
2599,0.001223,0.99985,0.2692,6.3406e-06,0.99985,0.22426,0.046133
2899,0.00020098,0.99984,0.23738,6.3406e-06,0.99984,0.20509,0.021039
3199,3.4181e-05,0.99984,0.2124,6.3406e-06,0.99984,0.18859,0.015989
3499,6.3406e-06,0.99984,0.19256,6.3406e-06,0.99984,0.19384,0.01898
3799,6.3406e-06,0.99985,0.17615,6.3406e-06,0.99985,0.2249,0.0071994
4099,6.3406e-06,0.99984,0.16206,6.3406e-06,0.99984,0.22183,0.0085118
4399,6.3406e-06,0.99984,0.15014,6.3406e-06,0.99984,0.18046,0.009192
4699,6.3406e-06,0.99984,0.13988,6.3406e-06,0.99984,0.20013,0.008936
4999,0.50453,0.99982,0.50142,6.3406e-06,0.99982,0.51049,0.4809
5299,0.046122,0.99982,0.47757,5.7373e-06,0.99982,0.48938,0.4505
5599,0.0076227,0.99982,0.45534,5.7373e-06,0.99982,0.48159,0.4345
5899,0.001213,0.99982,0.43408,5.7373e-06,0.99982,0.47721,0.41948
6199,0.00019535,0.99982,0.41479,5.7373e-06,0.99982,0.47052,0.38634
6499,3.1865e-05,0.99982,0.39652,5.7373e-06,0.99982,0.43448,0.36155
6799,5.7373e-06,0.99982,0.37985,5.7373e-06,0.99982,0.46368,0.34194
7099,5.7373e-06,0.99982,0.36488,5.7373e-06,0.99982,0.48547,0.31845
7399,5.7373e-06,0.99982,0.35016,5.7373e-06,0.99982,0.45351,0.27559
7699,5.7373e-06,0.99981,0.33668,5.7373e-06,0.99981,0.44975,0.2239
7999,5.7373e-06,0.99983,0.32427,5.7373e-06,0.99983,0.43249,0.17423
8299,5.7373e-06,0.99981,0.31277,5.7373e-06,0.99981,0.42951,0.1349


==> figures/final_files/error_SE_train.dat <==
799,1.257e-05,0.99907,0.03289,1.257e-05,1,1.257e-05,0.0053522
1099,1.257e-05,0.99829,0.020601,1.257e-05,1,1.257e-05,0.0042274
1399,1.257e-05,0.99813,0.02376,1.257e-05,1,1.2023e-05,0.0035683
1699,0.5,0.99802,0.42994,8.2369e-06,1,0.12265,0.43261
1999,0.046545,0.99783,0.35108,8.2369e-06,1,0.089149,0.35226
2299,0.0078164,0.99765,0.29713,8.2369e-06,1,0.072159,0.10093
2599,0.0013114,0.99743,0.2579,8.2369e-06,1,0.061475,0.01407
2899,0.00022682,0.99722,0.22783,8.2369e-06,1,0.055026,0.0061618
3199,4.064e-05,0.99698,0.20393,8.2369e-06,1,0.049649,0.0095866
3499,8.2369e-06,0.99673,0.18473,8.2369e-06,1,0.045124,0.006153
3799,8.2369e-06,0.99645,0.16885,8.2369e-06,1,0.04274,0.0061494
4099,8.2369e-06,0.99616,0.1557,8.2369e-06,1,0.040523,0.0059254
4399,8.2369e-06,0.99585,0.14437,8.2369e-06,1,0.04231,0.0056696
4699,0.50453,0.9957,0.50012,8.2667e-06,1,0.43246,0.46791
4999,0.046517,0.99533,0.47427,8.2667e-06,1,0.39243,0.44745
5299,0.0078381,0.99497,0.45022,8.2667e-06,1,0.35953,0.43312
5599,0.0013172,0.99458,0.42753,8.2667e-06,1,0.33109,0.3967
5899,0.00022747,0.99414,0.40682,8.2667e-06,1,0.30556,0.3553
6199,4.0882e-05,0.9937,0.38753,8.2667e-06,1,0.28497,0.32397
6499,8.2667e-06,0.99323,0.36965,8.2667e-06,1,0.2694,0.29715


==> figures/final_files/error_SE_train_10000.dat <==
999,5.0523e-06,0,0.003229,5.0523e-06
1499,5.0523e-06,0,0.012795,5.0523e-06
1999,0.5,0.99983,0.36711,3.3006e-05
2499,0.045672,0.99993,0.28348,3.3006e-05
2999,0.0075664,0.99993,0.2305,3.3006e-05
3499,0.0012244,0.99993,0.19384,3.3006e-05
3999,0.0001982,0.99993,0.16724,3.3006e-05
4499,3.3006e-05,0.99993,0.147,3.3006e-05
4999,0.32453,0.99993,0.50143,0.0010711
5499,0.32453,0.99993,0.46307,0.0010711
5999,0.031752,0.99993,0.42794,0.0010711
6499,0.0065852,0.99993,0.39781,0.0010711
6999,0.0054338,0.99993,0.37123,0.0010711
7499,0.0054188,0.99993,0.34675,0.0010711
7999,0.0054164,0.99993,0.3256,0.0010711
8499,0.0010711,0.99993,0.30616,0.0010711


==> figures/final_files/error_SE_train_bern.dat <==
799,1.0172e-15,0.95062,0.0034195,1.0172e-15,2.7211e-07,1.0138e-15,0.0037669
1099,1.0172e-15,0.81446,0.0074674,1.0172e-15,2.4519e-06,1.0365e-15,0.0040999
1399,1.0172e-15,0.8067,0.009501,1.0172e-15,1.4355e-06,9.6361e-16,0.052553
1699,0.5,0.81715,0.03425,3.8373e-09,3.7219e-05,8.9252e-06,0.4339
1999,0.008869,0.8093,0.019875,3.8373e-09,1.1022e-05,8.9078e-06,0.36171
2299,0.00047526,0.80127,0.015342,3.8373e-09,7.7383e-06,1.3477e-05,0.30271
2599,2.5355e-05,0.79312,0.01293,3.8373e-09,7.7443e-06,1.4783e-05,0.24705
2899,1.3523e-06,0.78474,0.011389,3.8373e-09,8.9126e-06,1.4932e-05,0.21093
3199,7.2114e-08,0.77604,0.01029,3.8373e-09,1.0883e-05,9.4345e-06,0.18452
3499,3.8373e-09,0.76748,0.0094643,3.8373e-09,5.5557e-06,2.2474e-06,0.16427
3799,3.8373e-09,0.75854,0.0088296,3.8373e-09,1.2343e-06,1.275e-06,0.14734
4099,3.8373e-09,0.74978,0.0082973,3.8373e-09,1.2675e-06,1.0569e-06,0.13389
4399,3.8373e-09,0.74067,0.0078608,3.8373e-09,1.4703e-06,8.7624e-07,0.12274
4699,3.8373e-09,0.73173,0.0074953,3.8373e-09,1.8329e-06,2.1215e-07,0.11309
4999,0.50453,0.77268,0.45783,3.9032e-09,9.2042e-05,0.0016302,0.49679
5299,0.0089647,0.76371,0.33367,3.9032e-09,7.1045e-06,2.4119e-06,0.47244
5599,0.00047689,0.75472,0.21771,3.9032e-09,1.7695e-05,8.4886e-07,0.44797
5899,2.5435e-05,0.74522,0.14641,3.9032e-09,2.161e-05,5.4177e-07,0.42446
6199,1.3476e-06,0.73592,0.10762,3.9032e-09,1.5572e-05,3.8302e-07,0.40265
6499,7.2377e-08,0.72662,0.084626,3.9032e-09,1.1515e-05,3.2463e-07,0.38169
6799,3.9032e-09,0.71735,0.069821,3.9032e-09,4.757e-06,2.8558e-07,0.36238
7099,3.9032e-09,0.70781,0.059666,3.9032e-09,2.1796e-06,2.7793e-07,0.3444
7399,3.9032e-09,0.698,0.052334,3.9032e-09,1.8383e-06,3.1529e-07,0.32779
7699,3.9032e-09,0.68836,0.046866,3.9032e-09,1.7706e-06,3.2635e-07,0.31184
7999,3.9032e-09,0.67904,0.042417,3.9032e-09,1.7233e-06,3.1369e-07,0.29691
8299,3.9032e-09,0.66938,0.038827,3.9032e-09,1.7141e-06,3.3655e-07,0.28269


==> figures/final_files/error_SE_train_n5000.dat <==
999,5.9061e-06,0.95939,0.0034344,5.9061e-06,1,5.9061e-06,0.018696
1499,5.9061e-06,0.98406,0.013206,5.9061e-06,1,5.9061e-06,0.01302
1999,0.5,0.99961,0.31691,3.2095e-05,1,0.30103,0.38537
2499,0.045606,0.99989,0.24216,3.2095e-05,1,0.26754,0.063407
2999,0.0075452,0.99989,0.19649,3.2095e-05,1,0.24702,0.019952
3499,0.0012112,0.99989,0.16573,3.2095e-05,1,0.23181,0.013808
3999,0.00019626,0.99989,0.14408,3.2095e-05,1,0.22524,0.012468
4499,3.2095e-05,0.99989,0.12745,3.2095e-05,1,0.20429,0.010825
4999,0.32862,0.99989,0.49881,0.0010122,1,0.52599,0.48456
5499,0.32862,0.99989,0.45803,0.0010122,1,0.50922,0.44244
5999,0.031923,0.99989,0.42037,0.0010122,1,0.50387,0.4056
6499,0.0063212,0.99989,0.3863,0.0010122,1,0.46676,0.35532
6999,0.0049323,0.99989,0.35639,0.0010122,1,0.4748,0.31641
7499,0.0049127,0.99989,0.3303,0.0010122,1,0.44421,0.25211
7999,0.0049128,0.99989,0.30798,0.0010122,1,0.44499,0.16364
8499,0.0010122,0.99989,0.28854,0.0010122,1,0.39898,0.097246


==> figures/final_files/norst_fail.dat <==
49,0.99998,0.99997,0.99998,0.9993,1,1
99,0.99998,0.99997,0.99998,0.66473,0.46987,1
149,0.99998,0.99997,0.99998,0.33692,0.27137,1
199,0.99998,0.99997,0.99998,0.23874,0.15323,1
249,0.99998,0.99997,0.99998,0.19133,0.10838,1
299,0.99998,0.99997,0.99998,0.16207,0.077672,1
349,0.99997,0.99997,0.99998,0.14283,0.067989,1
399,0.99997,0.99997,0.99998,0.12847,0.050147,1
449,0.99997,0.99997,0.99998,0.11839,0.056246,1
499,0.99997,0.99997,0.99998,0.1093,0.056246,1
549,0.99997,0.99997,0.99998,0.10216,0.056244,1
599,0.99997,0.99997,0.99998,0.096059,0.055686,1
649,0.99997,0.99997,0.99998,0.09093,0.055681,1
699,0.99997,0.99997,0.99998,0.08662,0.055678,1
749,0.99997,0.99997,0.99998,0.082733,0.05566,1
799,0.99997,0.99997,0.99998,0.079281,0.055647,1
849,0.99997,0.99997,0.99998,0.076383,0.065612,1
899,0.99997,0.99997,0.99998,0.073567,0.052797,1


==> figures/final_files/norst_fail_all.dat <==
49,0.99998,0.99997,0.99998,0.9993,1,1,1,1
99,0.99998,0.99997,0.99998,0.66473,0.46987,1,0.99799,0.99998
149,0.99998,0.99997,0.99998,0.33692,0.27137,1,0.99799,0.99998
199,0.99998,0.99997,0.99998,0.23874,0.15323,1,0.99799,0.99998
249,0.99998,0.99997,0.99998,0.19133,0.10838,1,0.99799,0.99998
299,0.99998,0.99997,0.99998,0.16207,0.077672,1,0.99799,0.99998
349,0.99997,0.99997,0.99998,0.14283,0.067989,1,0.99799,0.99998
399,0.99997,0.99997,0.99998,0.12847,0.050147,1,0.99799,0.99998
449,0.99997,0.99997,0.99998,0.11839,0.056246,1,0.99799,0.99998
499,0.99997,0.99997,0.99998,0.1093,0.056246,1,0.99799,0.99998
549,0.99997,0.99997,0.99998,0.10216,0.056244,1,0.99799,0.99998
599,0.99997,0.99997,0.99998,0.096059,0.055686,1,0.99799,0.99998
649,0.99997,0.99997,0.99998,0.09093,0.055681,1,0.99799,0.99998
699,0.99997,0.99997,0.99998,0.08662,0.055678,1,0.99799,0.99998
749,0.99997,0.99997,0.99998,0.082733,0.05566,1,0.99799,0.99998
799,0.99997,0.99997,0.99998,0.079281,0.055647,1,0.99799,0.99998
849,0.99997,0.99997,0.99998,0.076383,0.065612,1,0.99799,0.99998
899,0.99997,0.99997,0.99998,0.073567,0.052797,1,0.99799,0.99998


==> figures/final_files/norst_fail_all_bigalpha.dat <==
199,0.99998,0.99998,0.99998,0.99801,1,0.387,1,0.71094
399,0.99998,0.99998,0.99998,0.99801,1,0.19156,1,0.15507
599,0.99998,0.99998,0.99998,0.99801,1,0.13822,1,0.13877
799,0.99998,0.99998,0.99998,0.99801,0.99999,0.11288,1,0.09082
999,0.99998,0.99998,0.99998,0.99801,0.99998,0.097506,1,0.050529
1199,0.99998,0.99998,0.99998,0.99801,0.99998,0.087097,1,0.10377
1399,0.99998,0.99998,0.99998,0.99801,0.99997,0.079078,1,0.13025
1599,0.99998,0.99998,0.99998,0.99801,0.99997,0.073015,1,0.080534
1799,0.99998,0.99998,0.99998,0.99801,0.99997,0.068116,1,0.070301


==> figures/final_files/norst_fail_change.dat <==
199,0.99998,0.18336,0.23642,0.99754,1
399,0.99998,0.10059,0.10088,0.99754,0.99999
599,0.99998,0.075033,0.090416,0.99754,0.99999
799,0.99998,0.061985,0.10069,0.99754,0.99998
999,0.99997,0.053783,0.12462,0.99754,0.99998
1199,0.99997,0.047836,0.18006,0.99754,0.99998
1399,0.99997,0.043688,0.1607,0.99754,0.99998
1599,0.99997,0.040562,0.086593,0.99754,0.99998
1799,0.99997,0.038008,0.10117,0.99754,0.99998
1999,0.99997,0.046666,0.13246,0.99753,0.99998
2199,0.99997,0.043621,0.11211,0.99753,0.99998
2399,0.99997,0.04104,0.090638,0.99753,0.99998
2599,0.99997,0.038748,0.079481,0.99753,0.99998
2799,0.99997,0.036878,0.088638,0.99753,0.99998
2999,0.99997,0.035145,0.089198,0.99753,0.99998
3199,0.99997,0.033652,0.086576,0.99753,0.99998
3399,0.99997,0.032264,0.095791,0.99753,0.99998
3599,0.99997,0.031027,0.085069,0.99753,0.99998
3799,0.99997,0.029954,0.084541,0.99753,0.99998
3999,0.99997,0.043996,0.085892,0.99752,0.99998
4199,0.99997,0.042285,0.083916,0.99752,0.99998
4399,0.99997,0.040708,0.062455,0.99752,0.99998
4599,0.99997,0.039259,0.07157,0.99752,0.99998
4799,0.99997,0.037941,0.071119,0.99752,0.99998
4999,0.99997,0.036718,0.081022,0.99752,0.99998
5199,0.99996,0.035558,0.077537,0.99752,0.99998
5399,0.99996,0.034499,0.086227,0.99752,0.99998
5599,0.99996,0.033523,0.095928,0.99752,0.99998
5799,0.99996,0.032574,0.1345,0.99752,0.99998


==> figures/final_files/xmin_variation.dat <==
299,-2.1282,-1.1709,-2.1647,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
599,-2.393,-1.2259,-2.4442,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
899,-2.6833,-1.2582,-2.726,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
1199,-2.9599,-1.2768,-2.9995,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
1499,-3.2327,-1.2881,-3.2699,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
1799,-3.5113,-1.2941,-3.5398,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
2099,-3.7765,-1.2974,-3.8137,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
2399,-4.0427,-1.2991,-4.0752,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
2699,-4.3042,-1.3,-4.3375,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
2999,-1.8926,-1.2065,-1.8928,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
3299,-2.5345,-1.2777,-2.539,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
3599,-2.7612,-1.2871,-2.7708,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
3899,-3.0118,-1.2932,-3.0136,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
4199,-3.2709,-1.2967,-3.2708,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
4499,-3.5245,-1.2986,-3.5249,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
4799,-3.7744,-1.2996,-3.7754,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
5099,-4.0386,-1.3003,-4.0324,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
5399,-4.2881,-1.3006,-4.284,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
5699,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
5999,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
6299,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
6599,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
6899,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
7199,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
7499,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
7799,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
8099,-1.9898,-1.2239,-1.9905,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
8399,-2.6338,-1.2823,-2.6332,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
8699,-2.863,-1.2898,-2.8649,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
8999,-3.0918,-1.2944,-3.0999,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
9299,-3.3557,-1.2975,-3.3605,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
9599,-3.6222,-1.2991,-3.6238,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
9899,-3.8781,-1.2999,-3.8834,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
10199,-4.1313,-1.3004,-4.1361,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
10499,-4.3851,-1.3007,-4.3913,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
10799,-4.6346,-1.3008,-4.6379,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
11099,-4.6346,-1.3008,-4.6379,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
11399,-4.6346,-1.3008,-4.6379,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
11699,-4.6346,-1.3008,-4.6379,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679


==> figures/temp_mc/bern_30_se.dat <==
299,0.99885,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
599,0.81329,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
899,0.59106,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
1199,0.43485,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
1499,0.32024,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
1799,0.23651,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
2099,0.17455,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
2399,0.12895,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
2699,0.095191,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
2999,0.095191,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
3299,0.070332,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
3599,0.051998,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
3899,0.03848,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
4199,0.028436,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
4499,0.02102,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
4799,0.015554,0.9818,0.15773,0.044741,0.079884,0.074441,0.065835
5099,0.11938,0.98173,0.14962,0.058724,0.069838,0.064167,0.007088
5399,0.088554,0.98173,0.14962,0.058724,0.069838,0.064167,0.007088
5699,0.065752,0.98173,0.14962,0.058724,0.069838,0.064167,0.007088
5999,0.065752,0.98173,0.14962,0.058724,0.069838,0.064167,0.007088
6299,0.048847,0.98173,0.14962,0.058724,0.069838,0.064167,0.007088
6599,0.036373,0.98173,0.14962,0.058724,0.069838,0.064167,0.007088
6899,0.027114,0.98173,0.14962,0.058724,0.069838,0.064167,0.007088
7199,0.020208,0.98173,0.14962,0.058724,0.069838,0.064167,0.007088
7499,0.015067,0.98173,0.14962,0.058724,0.069838,0.064167,0.007088
7799,0.011212,0.98173,0.14962,0.058724,0.069838,0.064167,0.007088
8099,0.095541,0.98184,0.16613,0.059601,0.098305,0.092719,0.0053437
8399,0.070829,0.98184,0.16613,0.059601,0.098305,0.092719,0.0053437
8699,0.052533,0.98184,0.16613,0.059601,0.098305,0.092719,0.0053437
8999,0.052533,0.98184,0.16613,0.059601,0.098305,0.092719,0.0053437
9299,0.048483,0.98184,0.16613,0.059601,0.098305,0.092719,0.0053437
9599,0.042025,0.98184,0.16613,0.059601,0.098305,0.092719,0.0053437
9899,0.035583,0.98184,0.16613,0.059601,0.098305,0.092719,0.0053437
10199,0.030039,0.98184,0.16613,0.059601,0.098305,0.092719,0.0053437
10499,0.023179,0.98184,0.16613,0.059601,0.098305,0.092719,0.0053437
10799,0.017538,0.98184,0.16613,0.059601,0.098305,0.092719,0.0053437


==> figures/temp_mc/bern_60_se.dat <==
299,0.99885,0.9818,0.15773,0.044741,0.079884,0.074441
599,0.81329,0.9818,0.15773,0.044741,0.079884,0.074441
899,0.59106,0.9818,0.15773,0.044741,0.079884,0.074441
1199,0.43485,0.9818,0.15773,0.044741,0.079884,0.074441
1499,0.32024,0.9818,0.15773,0.044741,0.079884,0.074441
1799,0.23651,0.9818,0.15773,0.044741,0.079884,0.074441
2099,0.17455,0.9818,0.15773,0.044741,0.079884,0.074441
2399,0.12895,0.9818,0.15773,0.044741,0.079884,0.074441
2699,0.095191,0.9818,0.15773,0.044741,0.079884,0.074441
2999,0.095191,0.9818,0.15773,0.044741,0.079884,0.074441
3299,0.070332,0.9818,0.15773,0.044741,0.079884,0.074441
3599,0.051998,0.9818,0.15773,0.044741,0.079884,0.074441
3899,0.03848,0.9818,0.15773,0.044741,0.079884,0.074441
4199,0.028436,0.9818,0.15773,0.044741,0.079884,0.074441
4499,0.02102,0.9818,0.15773,0.044741,0.079884,0.074441
4799,0.015554,0.9818,0.15773,0.044741,0.079884,0.074441
5099,0.11938,0.98173,0.14962,0.058724,0.069838,0.064167
5399,0.088554,0.98173,0.14962,0.058724,0.069838,0.064167
5699,0.065752,0.98173,0.14962,0.058724,0.069838,0.064167
5999,0.065752,0.98173,0.14962,0.058724,0.069838,0.064167
6299,0.048847,0.98173,0.14962,0.058724,0.069838,0.064167
6599,0.036373,0.98173,0.14962,0.058724,0.069838,0.064167
6899,0.027114,0.98173,0.14962,0.058724,0.069838,0.064167
7199,0.020208,0.98173,0.14962,0.058724,0.069838,0.064167
7499,0.015067,0.98173,0.14962,0.058724,0.069838,0.064167
7799,0.011212,0.98173,0.14962,0.058724,0.069838,0.064167
8099,0.095541,0.98184,0.16613,0.059601,0.098305,0.092719
8399,0.070829,0.98184,0.16613,0.059601,0.098305,0.092719
8699,0.052533,0.98184,0.16613,0.059601,0.098305,0.092719
8999,0.052533,0.98184,0.16613,0.059601,0.098305,0.092719
9299,0.048483,0.98184,0.16613,0.059601,0.098305,0.092719
9599,0.042025,0.98184,0.16613,0.059601,0.098305,0.092719
9899,0.035583,0.98184,0.16613,0.059601,0.098305,0.092719
10199,0.030039,0.98184,0.16613,0.059601,0.098305,0.092719
10499,0.023179,0.98184,0.16613,0.059601,0.098305,0.092719
10799,0.017538,0.98184,0.16613,0.059601,0.098305,0.092719


==> figures/temp_mc/mo_75_se.dat <==
299,0.63237,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
599,0.50706,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
899,0.087821,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
1199,0.04669,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
1499,0.030507,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
1799,0.0077373,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
2099,0.0077332,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
2399,0.0077332,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
2699,0.0040531,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
2999,0.0040531,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
3299,0.0040531,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
3599,0.0040531,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
3899,0.0040531,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
4199,0.0040531,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
4499,0.0040531,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
4799,0.0040531,0.95714,0.13423,0.03026,0.07864,0.072618,0.0039656
5099,0.12813,0.95715,0.11874,0.03462,0.068271,0.062725,0.00049517
5399,0.073557,0.95715,0.11874,0.03462,0.068271,0.062725,0.00049517
5699,0.03908,0.95715,0.11874,0.03462,0.068271,0.062725,0.00049517
5999,0.013456,0.95715,0.11874,0.03462,0.068271,0.062725,0.00049517
6299,0.013456,0.95715,0.11874,0.03462,0.068271,0.062725,0.00049517
6599,0.010392,0.95715,0.11874,0.03462,0.068271,0.062725,0.00049517
6899,0.0057446,0.95715,0.11874,0.03462,0.068271,0.062725,0.00049517
7199,0.0028376,0.95715,0.11874,0.03462,0.068271,0.062725,0.00049517
7499,0.0019818,0.95715,0.11874,0.03462,0.068271,0.062725,0.00049517
7799,0.00050086,0.95715,0.11874,0.03462,0.068271,0.062725,0.00049517
8099,0.10227,0.95742,0.14502,0.015813,0.097245,0.089147,0.00038683
8399,0.058915,0.95742,0.14502,0.015813,0.097245,0.089147,0.00038683
8699,0.031378,0.95742,0.14502,0.015813,0.097245,0.089147,0.00038683
8999,0.010762,0.95742,0.14502,0.015813,0.097245,0.089147,0.00038683
9299,0.0038334,0.95742,0.14502,0.015813,0.097245,0.089147,0.00038683
9599,0.0028519,0.95742,0.14502,0.015813,0.097245,0.089147,0.00038683
9899,0.0011188,0.95742,0.14502,0.015813,0.097245,0.089147,0.00038683
10199,0.0011188,0.95742,0.14502,0.015813,0.097245,0.089147,0.00038683
10499,0.0011188,0.95742,0.14502,0.015813,0.097245,0.089147,0.00038683
10799,0.00039982,0.95742,0.14502,0.015813,0.097245,0.089147,0.00038683


==> large_noise_input.dat <==
-10,-14.813,-5.2238,-16.006
-9.9599,-13.701,-4.9601,-14.949
-9.9198,-15.294,-5.3321,-16.439
-9.8798,-14.496,-5.1423,-15.679
-9.8397,-15.709,-5.4249,-16.811
-9.7996,-14.069,-5.0372,-15.258
-9.7595,-14.915,-5.2337,-16.045
-9.7194,-15.277,-5.3163,-16.376
-9.6794,-14.605,-5.156,-15.734
-9.6393,-15.166,-5.2855,-16.253
-9.5992,-12.799,-4.727,-14.016
-9.5591,-13.479,-4.8844,-14.646
-9.519,-15.157,-5.2763,-16.216
-9.479,-15.202,-5.2847,-16.249
-9.4389,-12.973,-4.7583,-14.141
-9.3988,-14.718,-5.1661,-15.774
-9.3587,-14.217,-5.0461,-15.294
-9.3186,-14.001,-4.9928,-15.081
-9.2786,-13.458,-4.863,-14.561
-9.2385,-13.973,-4.9818,-15.036
-9.1984,-12.726,-4.6863,-13.853
-9.1583,-11.535,-4.404,-12.722
-9.1182,-11.444,-4.3802,-12.627
-9.0782,-13.136,-4.7755,-14.21
-9.0381,-11.668,-4.4281,-12.819
-8.998,-13.55,-4.868,-14.581
-8.9579,-13.431,-4.8377,-14.459
-8.9178,-11.687,-4.4255,-12.808
-8.8778,-14.198,-5.0135,-15.163
-8.8377,-13.479,-4.842,-14.477
-8.7976,-12.121,-4.5205,-13.189
-8.7575,-13.282,-4.791,-14.272
-8.7174,-12.638,-4.6375,-13.657
-8.6774,-11.478,-4.3624,-12.555
-8.6373,-11.123,-4.2766,-12.212
-8.5972,-13.862,-4.9179,-14.781
-8.5571,-12.086,-4.4981,-13.099
-8.517,-11.993,-4.4739,-13.002
-8.477,-12.006,-4.4748,-13.006
-8.4369,-11.349,-4.318,-12.378
-8.3968,-12.416,-4.5663,-13.372
-8.3567,-10.67,-4.1536,-11.719
-8.3166,-11.295,-4.2981,-12.298
-8.2766,-10.552,-4.1213,-11.59
-8.2365,-11.731,-4.3959,-12.69
-8.1964,-11.947,-4.4444,-12.884
-8.1563,-10.815,-4.1759,-11.809
-8.1162,-12.213,-4.5023,-13.116
-8.0762,-9.3855,-3.8353,-10.444
-8.0361,-9.783,-3.9264,-10.809
-7.996,-11.228,-4.2637,-12.16
-7.9559,-10.681,-4.1328,-11.636
-7.9158,-10.239,-4.0264,-11.21
-7.8758,-11.371,-4.2901,-12.266
-7.8357,-9.67,-3.888,-10.656
-7.7956,-10.506,-4.0821,-11.433
-7.7555,-8.4334,-3.5927,-9.4728
-7.7154,-9.7901,-3.9092,-10.74
-7.6754,-10.629,-4.1041,-11.521
-7.6353,-10.623,-4.1003,-11.506
-7.5952,-10.243,-4.0085,-11.138
-7.5551,-10.252,-4.0084,-11.138
-7.515,-9.8662,-3.9153,-10.765
-7.4749,-9.3963,-3.8025,-10.313
-7.4349,-10.648,-4.0943,-11.482
-7.3948,-10.168,-3.9793,-11.021
-7.3547,-10.492,-4.0529,-11.316
-7.3146,-9.3045,-3.7716,-10.189
-7.2745,-8.9331,-3.6819,-9.8301
-7.2345,-9.0878,-3.7159,-9.9663
-7.1944,-8.8644,-3.6611,-9.7466
-7.1543,-9.3289,-3.7679,-10.174
-7.1142,-8.0957,-3.4757,-9.0041
-7.0741,-9.2573,-3.7464,-10.088
-7.0341,-8.3885,-3.5398,-9.261
-6.994,-7.3806,-3.3006,-8.3028
-6.9539,-6.6358,-3.1232,-7.5922
-6.9138,-12.03,-4.3886,-12.66
-6.8737,-10.443,-4.0132,-11.157
-6.8337,-10.121,-3.9352,-10.845
-6.7936,-9.0652,-3.6848,-9.8414
-6.7535,-8.8505,-3.6319,-9.6298
-6.7134,-10.553,-4.0298,-11.223
-6.6733,-8.966,-3.6544,-9.7197
-6.6333,-8.2388,-3.4811,-9.0258
-6.5932,-9.6181,-3.8029,-10.315
-6.5531,-7.5808,-3.3218,-8.3876
-6.513,-8.1801,-3.4603,-8.9423
-6.4729,-7.822,-3.3738,-8.5957
-6.4329,-9.3591,-3.7327,-10.033
-6.3928,-8.224,-3.4635,-8.9553
-6.3527,-6.5537,-3.0686,-7.3736
-6.3126,-8.5958,-3.5462,-9.2865
-6.2725,-7.8488,-3.3683,-8.5739
-6.2325,-5.5295,-2.8209,-6.3812
-6.1924,-8.563,-3.5315,-9.2274
-6.1523,-6.7421,-3.1012,-7.5039
-6.1122,-6.6071,-3.0671,-7.3674
-6.0721,-8.6454,-3.5438,-9.2767
-6.0321,-8.3113,-3.4629,-8.9527
-5.992,-5.8461,-2.8812,-6.6228
-5.9519,-6.2395,-2.9713,-6.9837
-5.9118,-6.3151,-2.9867,-7.0454
-5.8717,-5.8678,-2.8792,-6.615
-5.8317,-7.516,-3.2642,-8.157
-5.7916,-7.3205,-3.2159,-7.9636
-5.7515,-6.4737,-3.0145,-7.157
-5.7114,-5.7016,-2.8307,-6.4208
-5.6713,-5.2933,-2.7324,-6.027
-5.6313,-4.9687,-2.6538,-5.7121
-5.5912,-5.5093,-2.7785,-6.2116
-5.5511,-7.2364,-3.1821,-7.8279
-5.511,-5.5535,-2.7842,-6.2343
-5.4709,-6.1402,-2.9197,-6.7772
-5.4309,-5.6088,-2.7925,-6.2676
-5.3908,-4.6032,-2.5538,-5.3115
-5.3507,-4.5249,-2.533,-5.2284
-5.3106,-5.1887,-2.6867,-5.8438
-5.2705,-4.0175,-2.4091,-4.7319
-5.2305,28.204,5.1661,25.609
-5.1904,-4.3522,-2.483,-5.0281
-5.1503,-6.4705,-2.9785,-7.0127
-5.1102,-5.3684,-2.7171,-5.9659
-5.0701,-4.7092,-2.5599,-5.3359
-5.0301,-6.0715,-2.8777,-6.6089
-4.99,-6.5458,-2.9868,-7.0459
-4.9499,-3.7638,-2.3306,-4.4177
-4.9098,-5.8525,-2.8192,-6.3744
-4.8697,-6.2766,-2.9165,-6.7643
-4.8297,-1.8933,-1.884,-2.6287
-4.7896,-3.964,-2.3683,-4.5685
-4.7495,-4.731,-2.5462,-5.2811
-4.7094,-5.0685,-2.6232,-5.5894
-4.6693,-4.7683,-2.5502,-5.2974
-4.6293,-4.5888,-2.5057,-5.119
-4.5892,-3.3164,-2.2043,-3.9118
-4.5491,-4.7106,-2.5296,-5.2148
-4.509,9.9986,0.92972,8.6407
-4.4689,-2.8888,-2.0968,-3.4811
-4.4289,-3.8316,-2.316,-4.3591
-4.3888,-3.179,-2.1603,-3.7354
-4.3487,-2.7612,-2.0597,-3.3327
-4.3086,-3.7249,-2.2838,-4.2304
-4.2685,-5.3859,-2.6719,-5.7845
-4.2285,-4.4791,-2.4564,-4.9216
-4.1884,-4.0968,-2.3642,-4.5522
-4.1483,-2.7832,-2.0531,-3.3063
-4.1082,-4.2496,-2.3954,-4.6772
-4.0681,-2.9366,-2.0845,-3.4318
-4.0281,-3.1959,-2.1431,-3.6665
-3.988,-2.9399,-2.0806,-3.4161
-3.9479,-2.3416,-1.9376,-2.8436
-3.9078,-1.932,-1.839,-2.4485
-3.8677,-3.4601,-2.1957,-3.8775
-3.8277,-3.1817,-2.128,-3.606
-3.7876,-2.5017,-1.9658,-2.9565
-3.7475,-3.6914,-2.243,-4.067
-3.7074,-0.16069,-1.4109,-0.73406
-3.6673,-1.5231,-1.7288,-2.0071
-3.6273,-3.4068,-2.1691,-3.7708
-3.5872,-1.1645,-1.6398,-1.6507
-3.5471,-0.95838,-1.589,-1.4473
-3.507,-0.78242,-1.5453,-1.2722
-3.4669,-1.7624,-1.7732,-2.1852
-3.4269,-1.0978,-1.6147,-1.5502
-3.3868,-2.3691,-1.9111,-2.7375
-3.3467,-2.533,-1.9473,-2.8824
-3.3066,-2.9269,-2.0375,-3.2438
-3.2665,-0.41269,-1.4443,-0.86766
-3.2265,-0.91078,-1.559,-1.3271
-3.1864,-1.4131,-1.6747,-1.7905
-3.1463,-2.4992,-1.9276,-2.8035
-3.1062,-0.00036137,-1.338,-0.44185
-3.0661,-0.46767,-1.4454,-0.87231
-3.0261,-0.39139,-1.4251,-0.7911
-2.986,-0.84389,-1.5291,-1.2076
-2.9459,-0.17747,-1.3702,-0.57088
-2.9058,0.91196,-1.1118,0.46404
-2.8657,0.72319,-1.1538,0.29577
-2.8257,-2.4042,-1.8864,-2.6387
-2.7856,1.5945,-0.94432,1.1348
-2.7455,-0.24532,-1.3744,-0.58765
-2.7054,-0.45705,-1.4218,-0.77754
-2.6653,-0.65545,-1.466,-0.95488
-2.6253,-1.955,-1.7691,-2.1688
-2.5852,0.7963,-1.1201,0.43052
-2.5451,-2.1811,-1.8175,-2.3627
-2.505,0.33591,-1.2236,0.015987
-2.4649,-0.63401,-1.4492,-0.8876
-2.4248,-0.48974,-1.413,-0.74238
-2.3848,1.7644,-0.88087,1.3889
-2.3447,-1.283,-1.5947,-1.4702
-2.3046,0.31158,-1.2176,0.04018
-2.2645,-1.1149,-1.5505,-1.2932
-2.2244,-2.0261,-1.7623,-2.1414
-2.1844,0.20533,-1.2355,-0.031574
-2.1443,1.436,-0.94393,1.1363
-2.1042,1.6025,-0.90246,1.3024
-2.0641,-0.31293,-1.3503,-0.49116
-2.024,1.0303,-1.0322,0.78271
-1.984,2.1969,-0.75569,1.8903
-1.9439,-1.3405,-1.5847,-1.4302
-1.9038,194.53,44.452,182.96
-1.8637,2.2902,-0.72672,2.0063
-1.8236,0.080945,-1.2436,-0.06388
-1.7836,1.4555,-0.91817,1.2395
-1.7435,2.0772,-0.76971,1.8341
-1.7034,2.0679,-0.76956,1.8347
-1.6633,0.81871,-1.0608,0.66828
-1.6232,2.2205,-0.72898,1.9972
-1.5832,2.011,-0.77588,1.8094
-1.5431,1.0436,-1.0009,0.90824
-1.503,1.3059,-0.93687,1.1646
-1.4629,1.3432,-0.92577,1.209
-1.4228,2.5286,-0.64481,2.3344
-1.3828,1.3369,-0.92253,1.222
-1.3427,2.062,-0.74978,1.9139
-1.3026,1.0706,-0.98042,0.99017
-1.2625,3.3827,-0.43468,3.176
-1.2224,2.0166,-0.75339,1.8995
-1.1824,2.8707,-0.5503,2.7129
-1.1423,2.6747,-0.59401,2.5378
-1.1022,2.1215,-0.72166,2.0265
-1.0621,3.5074,-0.3936,3.3405
-1.022,1.1544,-0.94425,1.135
-0.98196,3.1684,-0.46859,3.0402
-0.94188,3.3562,-0.42209,3.2264
-0.9018,2.442,-0.63459,2.3753
-0.86172,4.3897,-0.17448,4.2181
-0.82164,1.6345,-0.81968,1.634
-0.78156,3.6537,-0.34276,3.5442
-0.74148,3.1746,-0.453,3.1026
-0.7014,3.1602,-0.45403,3.0985
-0.66132,3.1706,-0.44923,3.1177
-0.62124,2.774,-0.5401,2.7537
-0.58116,3.4463,-0.37975,3.396
-0.54108,2.9565,-0.4925,2.9444
-0.501,3.8371,-0.28319,3.7827
-0.46092,4.3356,-0.16367,4.2614
-0.42084,4.4022,-0.14567,4.3335
-0.38076,4.8289,-0.043049,4.7446
-0.34068,4.8425,-0.037492,4.7668
-0.3006,3.0139,-0.46491,3.0549
-0.26052,4.1071,-0.20563,4.0934
-0.22044,3.9095,-0.2497,3.9169
-0.18036,4.5548,-0.095705,4.5337
-0.14028,4.4525,-0.11739,4.4468
-0.1002,5.9072,0.22684,5.8255
-0.06012,4.4671,-0.10927,4.4793
-0.02004,4.0744,-0.1992,4.1191
0.02004,5.3964,0.11385,5.373
0.06012,4.4058,-0.11661,4.4499
0.1002,4.4596,-0.10161,4.51
0.14028,4.737,-0.034073,4.7805
0.18036,4.9349,0.014787,4.9762
0.22044,4.9008,0.0091228,4.9535
0.26052,4.2278,-0.14667,4.3295
0.3006,5.4628,0.14592,5.5014
0.34068,6.7378,0.44793,6.711
0.38076,7.2078,0.56072,7.1628
0.42084,4.5109,-0.070739,4.6336
0.46092,4.5717,-0.054106,4.7003
0.501,6.0079,0.28578,6.0616
0.54108,7.4724,0.63233,7.4496
0.58116,6.3903,0.38037,6.4405
0.62124,6.4647,0.4002,6.5199
0.66132,7.8361,0.72487,7.8203
0.7014,6.2796,0.3614,6.3645
0.74148,5.6727,0.22113,5.8027
0.78156,6.1141,0.32721,6.2275
0.82164,6.4245,0.40252,6.5292
0.86172,8.221,0.82709,8.2297
0.9018,8.7459,0.95279,8.7332
0.94188,7.1049,0.56949,7.1979
0.98196,5.6701,0.23463,5.8567
1.022,6.2744,0.379,6.435
1.0621,7.1991,0.59867,7.3148
1.1022,7.7007,0.71891,7.7964
1.1423,6.2804,0.38747,6.4689
1.1824,7.024,0.56457,7.1782
1.2224,7.8995,0.77268,8.0118
1.2625,8.0687,0.8148,8.1805
1.3026,5.9044,0.30851,6.1526
1.3427,6.7118,0.50061,6.922
1.3828,8.1225,0.83452,8.2594
1.4228,8.8947,1.0183,8.9957
1.4629,7.1244,0.60463,7.3387
1.503,8.5599,0.94435,8.6993
1.5431,7.5505,0.70949,7.7586
1.5832,8.3804,0.90688,8.5493
1.6232,9.5567,1.1857,9.6659
1.6633,8.3858,0.91286,8.5732
1.7034,-165.79,-40.021,-155.38
1.7435,9.6261,1.209,9.7595
1.7836,10.202,1.3467,10.311
1.8236,9.3958,1.1596,9.5616
1.8637,11.114,1.5659,11.189
1.9038,10.668,1.4633,10.778
1.9439,8.6876,1.0002,8.9232
1.984,7.6059,0.74838,7.9144
2.024,10.68,1.4732,10.817
2.0641,9.393,1.1731,9.6154
2.1042,7.2449,0.67058,7.6028
2.1443,9.5173,1.207,9.7513
2.1844,8.1284,0.88293,8.4533
2.2244,10.829,1.52,11.005
2.2645,8.3373,0.93673,8.6688
2.3046,8.808,1.0497,9.1213
2.3447,10.088,1.353,10.336
2.3848,8.6112,1.0082,8.9549
2.4248,11.397,1.6652,11.587
2.4649,11.061,1.5885,11.279
2.505,10.304,1.4131,10.577
2.5451,9.9791,1.3391,10.28
2.5852,8.3209,0.95168,8.7287
2.6253,9.6,1.2546,9.9422
2.6653,11.308,1.6584,11.559
2.7054,10.18,1.3956,10.507
2.7455,10.89,1.5648,11.185
2.7856,9.9829,1.354,10.34
2.8257,12.36,1.9152,12.588
2.8657,10.691,1.5253,11.026
2.9058,9.7602,1.3088,10.159
2.9459,12.243,1.8947,12.506
2.986,9.6253,1.2818,10.051
3.0261,11.439,1.7104,11.768
3.0661,10.882,1.5818,11.253
3.1062,11.389,1.7034,11.74
3.1463,10.951,1.6029,11.337
3.1864,10.636,1.531,11.049
3.2265,10.706,1.5498,11.124
3.2665,10.634,1.5352,11.066
3.3066,11.962,1.8497,12.325
3.3467,9.4878,1.2706,10.006
3.3868,12.316,1.9376,12.678
3.4269,12.232,1.9203,12.608
3.4669,11.531,1.7579,11.958
3.507,10.832,1.5959,11.309
3.5471,12.988,2.1049,13.348
3.5872,11.582,1.7769,12.034
3.6273,12.046,1.8884,12.481
3.6673,13.013,2.1179,13.4
3.7074,13.55,2.2464,13.914
3.7475,11.378,1.7384,11.88
3.7876,15.349,2.674,15.627
3.8277,12.023,1.8947,12.506
3.8677,12.724,2.0617,13.174
3.9078,14.123,2.3929,14.501
3.9479,11.706,1.8272,12.235
3.988,13.328,2.2109,13.772
4.0281,12.622,2.0472,13.117
4.0681,14.649,2.5259,15.034
4.1082,12.708,2.0721,13.216
4.1483,15.741,2.7874,16.081
4.1884,14.177,2.4221,14.618
4.2285,12.301,1.9835,12.861
4.2685,14.011,2.3877,14.48
4.3086,13.743,2.3271,14.238
4.3487,14.81,2.5802,15.251
4.3888,13.823,2.3506,14.332
4.4289,14.979,2.6248,15.43
4.4689,13.942,2.3832,14.462
4.509,13.711,2.3314,14.255
4.5491,14.754,2.579,15.246
4.5892,14.383,2.4941,14.907
4.6293,13.768,2.3519,14.337
4.6693,13.919,2.3896,14.488
4.7094,16.066,2.8966,16.519
4.7495,12.088,1.9641,12.784
4.7896,13.751,2.3572,14.358
4.8297,14.935,2.6379,15.483
4.8697,14.012,2.4232,14.623
4.9098,15.411,2.7545,15.949
4.9499,14.707,2.5912,15.295
4.99,13.697,2.3563,14.354
5.0301,12.864,2.1628,13.579
5.0701,13.404,2.2922,14.098
5.1102,14.558,2.5657,15.193
5.1503,15.654,2.8256,16.234
5.1904,17.168,3.1839,17.669
5.2305,14.924,2.6588,15.566
5.2705,14.272,2.508,14.962
5.3106,15.662,2.837,16.28
5.3507,16.419,3.0171,17.001
5.3908,16.151,2.9565,16.758
5.4309,15.358,2.7725,16.021
5.4709,15.241,2.7475,15.921
5.511,15.736,2.8661,16.396
5.5511,16.663,3.0863,17.278
5.5912,14.86,2.6648,15.59
5.6313,16.334,3.0137,16.988
5.6713,16.817,3.1296,17.452
5.7114,16.011,2.9425,16.703
5.7515,15.003,2.708,15.763
5.7916,17.538,3.3061,18.159
5.8317,16.079,2.9655,16.795
5.8717,17.582,3.321,18.218
5.9118,16.051,2.9637,16.787
5.9519,18.61,3.5673,19.205
5.992,16.858,3.1581,17.566
6.0321,15.866,2.9273,16.641
6.0721,15.461,2.8345,16.27
6.1122,18.641,3.5841,19.272
6.1523,17.328,3.2778,18.045
6.1924,17.037,3.2118,17.781
6.2325,17.11,3.2313,17.859
6.2725,18.096,3.4654,18.797
6.3126,15.689,2.9021,16.54
6.3527,16.361,3.0624,17.183
6.3928,18.698,3.614,19.392
6.4329,18.511,3.5723,19.225
6.4729,17.311,3.2926,18.105
6.513,16.818,3.1793,17.651
6.5531,16.565,3.122,17.421
6.5932,20.099,3.955,20.758
6.6333,17.725,3.3995,18.533
6.6733,16.963,3.2227,17.825
6.7134,19.127,3.7337,19.871
6.7535,17.914,3.451,18.739
6.7936,-61.061,-15.108,-55.593
6.8337,18.349,3.5579,19.167
6.8737,19.806,3.9025,20.548
6.9138,19.329,3.7928,20.108
6.9539,16.582,3.1497,17.532
6.994,18.069,3.5015,18.941
7.0341,17.89,3.4616,18.781
7.0741,17.777,3.4376,18.685
7.1142,19.671,3.885,20.477
7.1543,19.783,3.9137,20.592
7.1944,20.036,3.9754,20.84
7.2345,18.658,3.6539,19.552
7.2745,17.176,3.3079,18.166
7.3146,18.798,3.6916,19.703
7.3547,19.255,3.8013,20.142
7.3948,18.681,3.6687,19.611
7.4349,19.431,3.8473,20.326
7.4749,18.947,3.736,19.881
7.515,20.346,4.067,21.206
7.5551,19.624,3.8998,20.537
7.5952,18.431,3.6217,19.423
7.6353,20.819,4.1852,21.68
7.6754,19.357,3.8441,20.314
7.7154,20.986,4.2292,21.856
7.7555,20.06,4.014,20.994
7.7956,19.337,3.8465,20.323
7.8357,21.248,4.298,22.131
7.8758,20.475,4.1186,21.413
7.9158,19.873,3.9794,20.856
7.9559,22.311,4.5549,23.161
7.996,21.304,4.3205,22.221
8.0361,19.243,3.8385,20.291
8.0762,22.368,4.5753,23.242
8.1162,20.695,4.1844,21.676
8.1563,20.489,4.1384,21.492
8.1964,22.903,4.708,23.774
8.2365,21.775,4.4453,22.721
8.2766,23.596,4.8757,24.445
8.3166,22.29,4.5711,23.226
8.3567,21.462,4.3788,22.455
8.3968,21.763,4.452,22.748
8.4369,22.147,4.5444,23.118
8.477,22.612,4.6562,23.566
8.517,22.059,4.5285,23.055
8.5571,22.27,4.5805,23.263
8.5972,21.775,4.4664,22.806
8.6373,21.239,4.343,22.312
8.6774,22.522,4.6467,23.528
8.7174,21.654,4.4452,22.721
8.7575,22.031,4.536,23.085
8.7976,21.933,4.5153,23.002
8.8377,21.485,4.4123,22.589
8.8778,22.25,4.5945,23.319
8.9178,22.389,4.6295,23.459
8.9579,22.762,4.7196,23.82
8.998,21.329,4.3852,22.481
9.0381,22.687,4.7068,23.769
9.0782,23.635,4.932,24.671
9.1182,24.583,5.157,25.572
9.1583,24.534,5.1477,25.535
9.1984,23.809,4.9798,24.862
9.2385,23.519,4.9139,24.598
9.2786,23.259,4.8551,24.363
9.3186,24.797,5.2191,25.821
9.3587,25.9,5.4806,26.868
9.3988,23.541,4.9285,24.657
9.4389,22.837,4.7655,24.004
9.479,21.974,4.5649,23.201
9.519,22.194,4.6191,23.418
9.5591,24.49,5.1609,25.588
9.5992,25.391,5.3752,26.446
9.6393,24.564,5.1832,25.677
9.6794,24.569,5.1867,25.691
9.7194,24.435,5.1574,25.574
9.7595,23.589,4.9611,24.787
9.7996,25.638,5.445,26.725
9.8397,22.653,4.7458,23.925
9.8798,23.305,4.9014,24.548
9.9198,23.57,4.966,24.807
9.9599,25.322,5.3802,26.466
10,25.486,5.421,26.629


==> large_noise_twod.dat <==
-9.9732,-14.975,-16.199,-0.94474
5.4014,-14.855,-3.3092,4.7751
-10.021,-14.926,-16.221,-0.95451
-10.468,-15.195,-16.694,-1.1646
-9.9351,45.596,6.2892,9.0343
-9.4044,-15.015,-15.739,-0.74046
-9.803,-14.606,-15.92,-0.8209
-9.7203,-14.251,-15.719,-0.7319
-9.6246,-14.202,-15.621,-0.68842
-9.2133,-14.311,-15.318,-0.55381
-8.8749,-14.192,-14.991,-0.40875
-9.2646,-14.321,-15.364,-0.57439
-9.5228,-13.461,-15.261,-0.52872
-8.7796,-14.14,-14.892,-0.36489
-9.1498,-13.698,-15.038,-0.42948
-9.5555,-13.671,-15.367,-0.57538
-8.926,-13.882,-14.919,-0.37666
-9.1989,-14.062,-15.214,-0.50746
-9.6045,-13.279,-15.262,-0.52913
-9.1182,-13.309,-14.867,-0.35372
-9.154,-13.819,-15.086,-0.45089
-8.2649,-13.638,-14.276,-0.091431
-9.2228,-13.617,-15.069,-0.44315
-8.9174,-13.168,-14.647,-0.25609
-70.967,-106.73,-101.17,-38.652
-8.4363,-12.994,-14.18,-0.048985
-9.0003,-12.745,-14.559,-0.21714
-9.0733,47.816,7.8319,9.7189
-8.6155,-12.594,-14.182,-0.049686
-129.29,-12.843,-115.09,-44.828
-8.9332,-7.2472,-12.465,0.71216
-8.7998,-12.238,-14.204,-0.059456
-8.3599,-12.745,-14.024,0.020199
-8.7099,-11.808,-13.969,0.044661
-8.783,165.23,51.605,29.143
-8.9898,-12.028,-14.285,-0.095394
-8.0237,-12.036,-13.481,0.26142
-8.4347,-12.116,-13.854,0.09601
-8.0263,-11.769,-13.384,0.30453
-8.564,126.08,37.272,22.783
-8.5743,-11.696,-13.815,0.11335
-8.5729,-11.434,-13.716,0.15699
52.063,-11.592,36.886,22.611
-8.4231,-11.601,-13.653,0.185
-7.8943,-10.998,-12.988,0.48017
-8.527,-11.493,-13.7,0.16416
-7.8537,-12.064,-13.349,0.31985
-8.6658,-10.917,-13.602,0.20761
-7.9257,-11.225,-13.098,0.43134
-8.1036,-11.666,-13.41,0.29267
-7.6527,-15.228,-14.354,-0.12612
-7.7621,-10.362,-12.642,0.63381
-7.7272,-10.994,-12.847,0.5429
-8.2328,-11.107,-13.311,0.33682
-7.8358,14.206,-3.5945,4.6484
-7.4969,-10.448,-12.452,0.71811
-7.8858,-10.105,-12.649,0.63036
-7.6239,-10.447,-12.558,0.67112
-8.2478,-10.041,-12.928,0.50666
-8.413,-10.114,-13.093,0.43337
-7.3431,7.445,-5.6896,3.7188
-7.4986,-10.671,-12.536,0.6807
-7.2109,-10.228,-12.131,0.8603
-7.5808,-9.7147,-12.25,0.80759
-7.2293,-9.818,-11.995,0.92091
-7.0897,-10.158,-12.004,0.9167
-6.9402,-9.9638,-11.807,1.0041
11.804,-9.8168,3.9077,7.9775
-7.8453,-9.3352,-12.33,0.77196
-6.7726,-9.4598,-11.48,1.1492
-7.0819,-9.5851,-11.785,1.0139
-7.3731,-9.113,-11.853,0.98361
-7.0044,-9.5325,-11.701,1.0513
-7.2712,-8.9686,-11.715,1.0451
-7.1584,-8.821,-11.566,1.1112
-6.6162,-9.0139,-11.184,1.2805
-7.1147,-9.6578,-11.84,0.98975
-6.9662,-8.9816,-11.465,1.1561
-7.28,-9.1057,-11.773,1.0193
-6.6087,-8.217,-10.883,1.4144
-6.4537,-8.2711,-10.773,1.463
-7.0268,-8.514,-11.342,1.2105
177.21,-8.4288,142.62,69.529
128.77,-8.3286,102.18,51.587
-6.8042,-8.8761,-11.29,1.2335
-6.1341,-8.559,-10.613,1.5341
-6.9104,-8.3956,-11.201,1.2731
-6.5516,-7.9471,-10.735,1.48
-6.583,-7.571,-10.622,1.5302
-6.3209,-7.8501,-10.506,1.5815
-5.9912,-7.5679,-10.126,1.7501
-6.4462,-7.389,-10.44,1.6109
-6.6387,-7.55,-10.66,1.513
-6.2293,-7.8659,-10.435,1.6128
-6.2116,-7.1384,-10.151,1.7391
-5.6341,-7.3874,-9.7608,1.9122
-162.02,-7.7819,-140.56,-56.131
-112.88,-7.3153,-99.335,-37.836
-6.3637,-7.135,-10.277,1.6832
-5.9749,-6.6011,-9.754,1.9152
-6.351,-6.319,-9.9636,1.8222
-5.3189,-7.3765,-9.4934,2.0308
-5.6872,-7.2259,-9.7453,1.9191
-6.2305,-6.7805,-10.034,1.7909
-5.2857,127.05,40.374,24.159
-5.716,-100.31,-44.28,-13.406
72.595,-5.8907,56.153,31.161
-5.6416,-6.0724,-9.2795,2.1257
-5.9315,-6.8389,-9.8059,1.8922
-6.0698,-6.5234,-9.8045,1.8928
-6.0538,-6.7166,-9.8627,1.867
-5.7401,-6.1693,-9.3977,2.0733
-5.5591,-5.6413,-9.0507,2.2273
-5.4982,98.636,29.66,19.405
-5.1322,-5.8691,-8.7785,2.3481
-5.7891,-5.8736,-9.329,2.1038
-5.202,-5.5039,-8.7015,2.3823
-5.5251,-5.2027,-8.8597,2.312
-5.1271,-5.8061,-8.7509,2.3603
-40.048,-5.4433,-37.792,-10.527
-5.2371,-5.5538,-8.7492,2.3611
-4.8993,-5.7142,-8.5266,2.4599
-5.375,-5.7553,-8.9392,2.2768
-5.4966,-116.49,-50.094,-15.985
-4.9383,-4.8513,-8.2391,2.5874
-5.3527,-4.792,-8.5634,2.4435
182.35,-5.2786,148.08,71.953
-4.6467,-5.3789,-8.1911,2.6087
-5.3964,-4.8002,-8.603,2.426
-5.7175,-4.9652,-8.9324,2.2798
-4.7198,-4.7144,-8.0059,2.6909
-4.5029,-3.8457,-7.5026,2.9142
-4.4075,-3.5453,-7.3115,2.999
-5.0771,-4.13,-8.0877,2.6546
-4.9575,-3.9746,-7.9303,2.7245
-4.3746,-4.5777,-7.6668,2.8414
-4.1443,-4.2592,-7.3563,2.9792
-3.7739,-4.3157,-7.0678,3.1072
-4.7604,-3.6797,-7.6562,2.8461
-4.0483,-3.529,-7.0054,3.1349
-4.2584,-3.9334,-7.3308,2.9905
-4.2109,-3.8073,-7.2444,3.0288
-4.6041,-3.8816,-7.6004,2.8708
-3.7843,-3.4535,-6.7568,3.2452
-4.075,-3.4513,-6.9988,3.1378
-3.9528,-3.6125,-6.9565,3.1566
-3.8756,-3.077,-6.6935,3.2733
-4.3866,-3.4185,-7.247,3.0277
-3.6067,-3.2223,-6.5227,3.3491
-3.7864,-3.3476,-6.7193,3.2618
-3.6216,-3.1016,-6.4904,3.3634
-4.0411,-2.6479,-6.6727,3.2825
144.86,-2.4742,117.8,58.516
-48.201,-2.6688,-43.576,-13.093
-4.0177,-2.7633,-6.6959,3.2722
-4.3067,-2.6499,-6.8954,3.1837
-4.2305,101.96,31.95,20.421
-3.9482,-2.5337,-6.5527,3.3357
-3.5996,-2.4793,-6.2414,3.4739
-3.9517,-2.4878,-6.5387,3.342
-3.3189,-2.2329,-5.9155,3.6185
-3.1946,-2.1498,-5.7807,3.6783
-3.1103,-2.0662,-5.6794,3.7233
74.273,-1.8927,59.038,32.441
-3.6354,-175.64,-70.47,-25.028
67.601,-2.1447,53.369,29.926
-3.6543,-1.4829,-5.9176,3.6176
-3.2683,-1.2933,-5.5248,3.7919
-3.6346,-1.4797,-5.9,3.6254
-3.039,-1.5045,-5.4115,3.8422
-3.0821,-1.5619,-5.4689,3.8167
-2.874,-1.1503,-5.1423,3.9616
-3.3257,-1.2334,-5.5506,3.7805
-3.4237,-0.50835,-5.3636,3.8634
-3.9142,-0.74183,-5.86,3.6432
-2.6196,-1.3612,-5.008,4.0212
-2.9192,-0.75993,-5.0354,4.009
-2.9872,-1.1058,-5.2205,3.9269
108.97,-0.85011,88.412,45.476
-2.7526,-0.75382,-4.894,4.0718
-3.7039,-106.85,-45.024,-13.736
96.801,-0.28198,78.456,41.058
-2.7844,-0.96372,-4.9984,4.0255
-2.6448,0.1157,-4.4815,4.2549
-2.9792,0.18118,-4.7366,4.1417
-1.8671,-0.34069,-4.001,4.4681
-2.3589,-1.1014,-4.6939,4.1606
-2.6886,0.092169,-4.5268,4.2347
39.589,0.22773,30.845,19.931
-2.1136,0.30696,-3.9668,4.4832
-2.077,0.88379,-3.7223,4.5917
-2.565,0.43646,-4.2959,4.3372
-2.1614,0.13554,-4.0703,4.4373
-2.3129,0.20064,-4.1728,4.3919
-2.8872,135.33,45.445,26.409
9.0578,1.028,5.634,8.7436
-2.1566,0.65855,-3.8724,4.5251
-2.5602,0.98414,-4.0889,4.4291
-1.9617,1.3185,-3.4649,4.706
-2.0519,0.55015,-3.8251,4.5461
-2.1496,0.97845,-3.7479,4.5804
-2.3287,1.3243,-3.7693,4.5709
-2.5981,-44.419,-20.954,-3.0546
-1.5955,1.5,-3.0916,4.8716
-1.6586,1.5888,-3.1115,4.8628
-1.5033,1.6086,-2.9744,4.9236
-1.962,1.3127,-3.4673,4.7049
-2.0915,2.0322,-3.3088,4.7753
-1.8234,1.8494,-3.1525,4.8446
-2.1731,1.3994,-3.6115,4.6409
-2.6968,1.7813,-3.9075,4.5096
-1.5838,2.1555,-2.8389,4.9838
-1.7322,2.1751,-2.9556,4.932
-0.90648,2.1281,-2.2831,5.2304
195.66,1.7222,161.79,78.039
-1.8826,2.6538,-2.9037,4.955
-1.2189,1.8114,-2.6615,5.0625
-1.449,2.3936,-2.6379,5.0729
-0.41892,2.7102,-1.6599,5.5069
-1.1462,2.8049,-2.2324,5.2529
-0.59444,2.549,-1.8664,5.4153
-0.93125,2.8762,-2.0265,5.3443
-1.581,2.4604,-2.7235,5.035
-1.1457,3.513,-1.9695,5.3695
-191.59,2.7184,-161.38,-65.366
-0.79452,2.7536,-1.9577,5.3748
-1.4665,2.7598,-2.5168,5.1267
115.35,2.7524,95.079,48.435
-0.69879,3.4095,-1.6345,5.5182
-0.042415,2.7797,-1.3196,5.6579
-0.54738,3.5919,-1.4404,5.6043
-0.68476,156.59,55.168,30.724
-0.61727,3.3817,-1.5767,5.5438
-0.83755,3.8499,-1.5872,5.5392
27.405,3.4363,21.856,15.942
-0.56944,3.7134,-1.4138,5.6161
-1.3078,4.1818,-1.857,5.4195
-0.76467,4.3212,-1.3516,5.6438
-0.051387,3.885,-0.91733,5.8364
-0.4666,4.38,-1.0807,5.7639
-56.933,3.5049,-48.582,-15.314
137.48,3.8849,113.99,56.826
-0.051856,4.8123,-0.57393,5.9888
0.29434,4.5259,-0.39088,6.0701
-0.062716,4.0533,-0.86441,5.8599
-0.019133,4.8433,-0.53509,6.0061
-0.11059,4.5001,-0.73876,5.9157
0.70666,-136.9,-52.481,-17.045
0.44824,4.6806,-0.20493,6.1526
-0.27185,4.7044,-0.79772,5.8895
0.3322,5.137,-0.13268,6.1846
124.09,5.3873,103.35,52.107
0.0093837,5.7123,-0.18912,6.1596
0.91138,5.4729,0.47575,6.4546
-0.093164,49.281,15.878,13.289
0.22334,5.9597,0.08136,6.2796
0.57592,5.7512,0.29866,6.376
0.05422,5.4833,-0.23654,6.1385
0.20136,5.6818,-0.04,6.2258
0.39014,5.9905,0.23218,6.3465
0.96588,6.0891,0.74972,6.5762
0.26242,5.8083,0.05791,6.2692
0.45398,5.8628,0.23814,6.3492
173.57,5.8299,144.86,70.524
0.78212,79.183,27.695,18.533
-0.021646,5.9707,-0.11924,6.1906
0.73598,5.9108,0.49154,6.4616
0.19635,6.6083,0.2993,6.3763
0.68696,6.3689,0.62044,6.5188
0.54102,6.6961,0.61982,6.5186
1.1912,6.4806,1.0831,6.7241
0.24796,7.0679,0.51282,6.4711
0.88346,6.7122,0.91189,6.6482
1.1787,6.4958,1.0783,6.722
1.4218,7.5922,1.6879,6.9925
0.92049,6.892,1.0095,6.6915
1.1076,-56.845,-22.464,-3.7249
0.96755,6.6888,0.97348,6.6755
-59.697,6.2652,-49.868,-15.885
1.8227,7.5671,2.0135,7.137
0.95826,7.8657,1.402,6.8656
1.2547,7.3276,1.4502,6.887
0.94928,6.9607,1.059,6.7134
1.2087,7.4412,1.4539,6.8887
1.1034,7.013,1.2071,6.7792
0.93606,7.4404,1.2258,6.7875
1.6823,-118.84,-44.966,-13.71
1.312,8.0978,1.7836,7.035
1.1533,7.9597,1.5998,6.9534
1.0346,7.6758,1.3954,6.8627
1.3088,8.5841,1.9612,7.1138
1.546,8.0802,1.9726,7.1189
1.5201,8.1069,1.9609,7.1136
93.662,8.8798,79.231,41.402
1.6183,111.48,40.369,24.157
1.5034,9.0281,2.2884,7.259
2.563,8.8487,3.1072,7.6223
2.499,8.7101,3.0023,7.5758
2.2566,9.0062,2.9096,7.5346
1.6644,9.7369,2.6857,7.4353
2.1119,162.45,59.677,32.725
2.0171,8.9165,2.6762,7.4311
-27.998,8.876,-22.416,-3.7035
2.2281,9.2194,2.9648,7.5591
-126.05,9.1955,-104.22,-40.004
-0.75269,8.7362,0.29529,6.3745
2.5219,9.2115,3.2074,7.6668
1.7575,9.8162,2.793,7.4829
2.4133,17.927,6.3479,9.0604
1.3756,10.067,2.5668,7.3825
1.7702,9.8022,2.7983,7.4852
2.5786,9.8621,3.4959,7.7948
-27.126,9.8315,-21.333,-3.2231
2.2772,205.35,75.719,39.844
3.0981,10.202,4.0559,8.0433
2.6636,9.8818,3.5742,7.8296
2.5611,10.225,3.616,7.8481
2.929,10.354,3.971,8.0056
3.1749,10.364,4.1802,8.0984
2.28,10.66,3.5422,7.8153
3.0363,10.659,4.174,8.0957
147.07,10.647,124.51,61.492
2.7482,11.063,4.083,8.0553
2.9947,157.9,58.727,32.303
3.2472,-36.539,-13.148,0.40903
2.6474,11.502,4.1614,8.0901
2.4428,10.883,3.761,7.9125
3.4449,11.172,4.7055,8.3316
180.97,11.261,153.06,74.161
3.5903,12.101,5.1712,8.5382
3.642,11.881,5.1329,8.5212
3.48,11.884,4.9986,8.4616
2.9197,11.879,4.5288,8.2531
3.6526,11.693,5.0721,8.4942
3.5466,-7.309,-2.0614,5.3288
3.3366,12.185,4.9904,8.458
3.2839,11.874,4.8311,8.3873
3.1984,11.941,4.7845,8.3666
3.5502,12.005,5.1024,8.5077
3.6541,12.725,5.4557,8.6645
4.3303,12.576,5.9655,8.8907
3.4245,12.713,5.2596,8.5774
-189.92,12.326,-156.42,-63.169
3.979,12.549,5.6622,8.7561
3.7386,13.118,5.6721,8.7605
3.6449,12.491,5.3613,8.6226
4.1639,13.158,6.0423,8.9248
4.0037,-60.376,-21.354,-3.2322
4.1149,12.891,5.9025,8.8627
3.6545,13.501,5.7439,8.7923
3.9342,12.674,5.6712,8.7601
4.0909,13.016,5.9289,8.8744
3.8014,13.215,5.7605,8.7997
3.9657,121.89,46.187,26.739
4.3645,12.633,6.0153,8.9128
4.5169,13.009,6.2821,9.0312
4.0036,13.517,6.0416,8.9244
4.5262,13.649,6.5271,9.1399
4.0777,13.874,6.2359,9.0107
3.7209,13.752,5.8926,8.8583
4.0175,44.766,17.639,14.071
4.4657,14.165,6.6679,9.2024
1.7915,14.041,4.3876,8.1905
-78.987,14.091,-63.083,-21.749
4.2982,13.944,6.446,9.1039
4.5158,14.582,6.8642,9.2895
4.3318,14.493,6.6776,9.2067
4.7521,14.028,6.8565,9.2861
4.861,14.457,7.1064,9.3969
4.5892,14.306,6.8232,9.2713
5.0364,14.453,7.2514,9.4613
4.7843,15.382,7.3853,9.5207
-92.763,14.908,-74.29,-26.722
5.084,15.004,7.4954,9.5696
4.9358,14.989,7.3661,9.5122
4.763,15.272,7.3266,9.4947
4.7203,15.653,7.4323,9.5416
4.8147,14.529,7.0944,9.3916
4.8752,15.479,7.4972,9.5703
5.303,15.266,7.7755,9.6938
5.7927,15.837,8.3964,9.9694
4.7396,15.317,7.3238,9.4934
-32.886,152.24,26.653,18.071
5.2594,15.96,7.9966,9.792
152.33,15.43,130.68,64.23
77.068,15.959,67.991,36.414
5.177,16.328,8.0642,9.822
5.558,15.55,8.094,9.8352
5.6254,16.046,8.3341,9.9417
5.6395,15.944,8.3081,9.9302
24.296,15.477,23.722,16.77
5.5918,16.683,8.5421,10.034
5.5428,16.195,8.3205,9.9357
5.7058,143.85,55.783,30.997
5.6025,16.019,8.3049,9.9288
-84.804,16.206,-67.159,-23.558
5.6827,17.112,8.7771,10.138
5.8008,16.826,8.77,10.135
6.3302,-9.0125,-0.36726,6.0805
6.4314,17.191,9.432,10.429
5.8461,-14.138,-2.6719,5.0578
6.1643,16.958,9.1223,10.291
6.694,16.76,9.4915,10.455
5.6243,16.886,8.6448,10.08
7.0102,17.143,9.898,10.636
5.9273,17.204,9.0156,10.244
6.0032,17.853,9.3196,10.379
6.5804,17.426,9.6435,10.523
6.7927,17.597,9.8844,10.63
5.3053,17.125,8.4667,10.001
5.994,17.74,9.2703,10.357
6.6404,18.645,10.146,10.746
6.1026,18.349,9.5865,10.497
59.544,18.155,54.164,30.279
6.6323,18.359,10.033,10.696
6.6029,18.591,10.094,10.723
6.4214,17.974,9.7138,10.554
6.2567,18.239,9.6745,10.537
6.9076,18.775,10.417,10.866
7.2828,18.08,10.473,10.891
7.0381,18.556,10.445,10.878
6.5998,19.039,10.258,10.795
7.0247,18.881,10.554,10.927
6.9567,19.275,10.644,10.967
7.6726,18.958,11.124,11.18
7.5214,18.905,10.978,11.115
7.2801,19.034,10.824,11.047
7.1592,18.958,10.695,10.99
7.408,18.91,10.885,11.074
7.6935,19.604,11.381,11.294
7.345,18.921,10.837,11.052
7.5633,18.877,11.003,11.126
7.7147,19.664,11.421,11.312
7.3819,20.217,11.348,11.279
7.3371,19.792,11.153,11.193
7.1082,20.244,11.129,11.182
7.4282,20.419,11.462,11.33
7.9136,19.406,11.492,11.343
7.921,19.949,11.699,11.435
8.2497,19.96,11.978,11.559
8.0418,20.462,11.99,11.564
7.5903,20.497,11.626,11.402
7.2833,20.968,11.544,11.366
8.0777,20.501,12.035,11.584
7.9081,20.534,11.905,11.526
7.8151,20.704,11.89,11.52
7.7581,21.308,12.067,11.598
7.8994,20.635,11.935,11.54
8.0436,21.087,12.223,11.668
7.9804,21.235,12.225,11.669
7.576,21.289,11.908,11.527
8.4939,20.378,12.337,11.718
8.1115,20.227,11.961,11.551
8.373,21.457,12.636,11.851
8.126,21.606,12.485,11.784
7.6837,20.924,11.862,11.507
8.8513,21.544,13.068,12.042
7.8654,21.827,12.349,11.723
8.2161,21.7,12.595,11.832
7.9848,22.22,12.594,11.832
8.6873,50.08,23.51,16.676
8.3998,162.76,65.045,35.107
8.5309,22.181,13.036,12.028
8.4306,147.35,59.358,32.583
8.3949,22.076,12.884,11.961
8.7185,22.423,13.283,12.138
9.0574,22.772,13.695,12.321
8.9842,22.888,13.677,12.313
8.6159,21.853,12.985,12.006
9.0087,-2.0482,4.4525,8.2193
8.3081,22.574,12.996,12.01
8.7642,22.602,13.387,12.184
8.5925,25.559,14.34,12.607
8.8407,22.846,13.542,12.253
8.9173,22.547,13.495,12.232
9.4927,23.142,14.196,12.543
8.7713,23.371,13.678,12.313
9.9261,23.548,14.709,12.77
9.1031,23.583,14.034,12.471
167.93,23.225,146.6,71.298
9.5711,23.735,14.481,12.67
9.2844,23.591,14.188,12.54
9.353,24.185,14.466,12.663
9.7114,23.398,14.474,12.666
9.6361,24.003,14.635,12.738
9.4617,23.901,14.451,12.656
9.2956,23.599,14.201,12.545
9.6224,24.502,14.809,12.815
9.5894,24.048,14.613,12.728
9.5077,24.284,14.632,12.736
9.9665,23.974,14.9,12.855
9.8722,24.004,14.833,12.825
9.6511,-104.35,-32.94,-8.3735
9.4974,24.308,14.632,12.736
9.2399,24.696,14.561,12.705
9.8945,25.017,15.227,13
10.809,24.858,15.932,13.313
9.4245,24.917,14.797,12.81
10.43,24.456,15.466,13.106
9.6864,25.453,15.215,12.995


==> small_noise_input.dat <==
-10,-15.417,-9.9934,-15.42
-9.9599,-12.785,-8.9506,-13.276
-9.9198,-14.165,-9.4858,-14.376
-9.8798,-13.721,-9.3034,-14.001
-9.8397,-13.477,-9.2,-13.789
-9.7996,-15.056,-9.8132,-15.049
-9.7595,-16.465,-10.36,-16.173
-9.7194,-14.985,-9.7699,-14.96
-9.6794,-11.764,-8.4954,-12.34
-9.6393,-15.731,-10.048,-15.532
-9.5992,-13.897,-9.3188,-14.033
-9.5591,-14.822,-9.6752,-14.766
-9.519,-13.933,-9.3177,-14.031
-9.479,-13.472,-9.1288,-13.642
-9.4389,-14.107,-9.3709,-14.14
-9.3988,-14.294,-9.4367,-14.275
-9.3587,-11.35,-8.2711,-11.879
-9.3186,-13.263,-9.0161,-13.41
-9.2786,-12.556,-8.7303,-12.823
-9.2385,-14.85,-9.6249,-14.662
-9.1984,-12.185,-8.5689,-12.491
-9.1583,-14.668,-9.538,-14.484
-9.1182,-14.187,-9.3411,-14.079
-9.0782,-16.904,-10.402,-16.26
-9.0381,-13.105,-8.9001,-13.172
-8.998,-11.446,-8.2402,-11.815
-8.9579,-15.534,-9.8401,-15.105
-8.9178,-16.641,-10.268,-15.985
-8.8778,-13.22,-8.9146,-13.202
-8.8377,-10.844,-7.9725,-11.264
-8.7976,-13.367,-8.9571,-13.289
-8.7575,-13.802,-9.1207,-13.626
-8.7174,-13.689,-9.0687,-13.519
-8.6774,-12.523,-8.6021,-12.559
-8.6373,-12.217,-8.4743,-12.296
-8.5972,-13.289,-8.8881,-13.147
-8.5571,-13.891,-9.1174,-13.619
-8.517,-12.744,-8.6585,-12.675
-8.477,-11.836,-8.2939,-11.925
-8.4369,-12.69,-8.6222,-12.6
-8.3968,-10.011,-7.5608,-10.418
-8.3567,-11.898,-8.2953,-11.928
-8.3166,-11.09,-7.9697,-11.259
-8.2766,-10.248,-7.631,-10.562
-8.2365,-10.886,-7.8743,-11.063
-8.1964,-11.935,-8.2789,-11.894
-8.1563,-10.818,-7.8321,-10.976
-8.1162,-11.747,-8.1896,-11.711
-8.0762,-9.0637,-7.1267,-9.5254
-8.0361,-9.3501,-7.2317,-9.7412
-7.996,-8.9762,-7.077,-9.4231
-7.9559,-10.329,-7.6015,-10.502
-7.9158,-9.6939,-7.3439,-9.972
-7.8758,-10.139,-7.5114,-10.316
-7.8357,-10.952,-7.8233,-10.958
-7.7956,-9.6166,-7.2905,-9.8622
-7.7555,-11.496,-8.0222,-11.367
-7.7154,-8.8462,-6.9722,-9.2077
-7.6754,-8.8545,-6.9678,-9.1986
-7.6353,-10.233,-7.5023,-10.298
-7.5952,-12.271,-8.2961,-11.93
-7.5551,-10.482,-7.5847,-10.467
-7.515,-8.8389,-6.931,-9.1229
-7.4749,-8.4965,-6.7887,-8.8302
-7.4349,-11.65,-8.0214,-11.365
-7.3948,-8.2629,-6.6815,-8.6098
-7.3547,-5.8441,-5.7225,-6.6379
-7.3146,-10.547,-7.5643,-10.425
-7.2745,-7.5601,-6.3821,-7.9942
-7.2345,-9.1447,-6.9976,-9.2599
-7.1944,-9.1074,-6.9753,-9.2139
-7.1543,-8.6553,-6.7898,-8.8325
-7.1142,-9.0825,-6.9502,-9.1623
-7.0741,-9.9001,-7.264,-9.8077
-7.0341,-7.5127,-6.3174,-7.8612
-6.994,-10.147,-7.3458,-9.9758
-6.9539,-10.731,-7.5679,-10.433
-6.9138,-9.7509,-7.1747,-9.624
-6.8737,-8.2879,-6.5917,-8.4251
-6.8337,-9.0497,-6.8836,-9.0254
-6.7936,-10.89,-7.5996,-10.498
-6.7535,-10.239,-7.3358,-9.9553
-6.7134,-6.0178,-5.6682,-6.5262
-6.6733,-8.6363,-6.6904,-8.6281
-6.6333,-8.7981,-6.7463,-8.7432
-6.5932,-5.9582,-5.6217,-6.4306
-6.5531,-10.873,-7.547,-10.39
-6.513,-6.2283,-5.7126,-6.6176
-6.4729,-11.397,-7.7377,-10.782
-6.4329,-7.0279,-6.0118,-7.2327
-6.3928,-10.922,-7.5357,-10.366
-6.3527,-7.5793,-6.2133,-7.6471
-6.3126,-11.687,-7.821,-10.953
-6.2725,-7.0851,-6.0036,-7.2159
-6.2325,-9.228,-6.8387,-8.9332
-6.1924,-4.9228,-5.1378,-5.4357
-6.1523,-7.8348,-6.2755,-7.7749
-6.1122,-7.4561,-6.1188,-7.4529
-6.0721,-7.5859,-6.1622,-7.5421
-6.0321,-8.2144,-6.4018,-8.0346
-5.992,-8.4961,-6.5049,-8.2467
-5.9519,-8.2555,-6.4026,-8.0363
-5.9118,-6.5388,-5.7197,-6.6322
-5.8717,-6.2293,-5.5903,-6.3661
-5.8317,-4.5561,-4.9246,-4.9972
-5.7916,-4.5223,-4.9037,-4.9541
-5.7515,-9.0448,-6.6747,-8.5958
-5.7114,-9.2379,-6.743,-8.7363
-5.6713,-3.8713,-4.6246,-4.3803
-5.6313,-6.623,-5.6992,-6.59
-5.5912,-7.449,-6.0164,-7.2422
-5.5511,-6.246,-5.5356,-6.2535
-5.511,-4.4677,-4.8285,-4.7996
-5.4709,-3.7851,-4.5524,-4.2318
-5.4309,-5.3872,-5.1748,-5.5117
-5.3908,-6.3523,-5.5467,-6.2765
-5.3507,-5.1501,-5.0662,-5.2884
-5.3106,-6.5126,-5.5944,-6.3746
-5.2705,-4.5188,-4.8026,-4.7464
-5.2305,-1.4684,-3.5952,-2.2637
-5.1904,-7.2022,-5.8427,-6.885
-5.1503,-5.5847,-5.1988,-5.5611
-5.1102,-5.0818,-4.9934,-5.1386
-5.0701,-4.9147,-4.92,-4.9877
-5.0301,-5.9339,-5.3132,-5.7962
-4.99,-2.0762,-3.7883,-2.6606
-4.9499,-5.9178,-5.2915,-5.7517
-4.9098,-5.7073,-5.201,-5.5657
-4.8697,-5.6149,-5.1571,-5.4752
-4.8297,-6.6175,-5.5437,-6.2703
-4.7896,-3.6382,-4.3643,-3.8451
-4.7495,-6.9952,-5.6769,-6.5441
-4.7094,-5.5507,-5.1011,-5.3602
-4.6693,-4.6581,-4.7424,-4.6226
-4.6293,-4.128,-4.5263,-4.1781
-4.5892,-3.891,-4.4254,-3.9707
-4.5491,-5.189,-4.9282,-5.0046
-4.509,-3.0506,-4.0795,-3.2595
-4.4689,-3.5486,-4.2677,-3.6465
-4.4289,-6.2355,-5.3168,-5.8037
-4.3888,-3.5373,-4.2479,-3.6058
-4.3487,-6.0687,-5.2359,-5.6372
-4.3086,-1.711,-3.5143,-2.0973
-4.2685,-1.3515,-3.3653,-1.7908
-4.2285,-2.1362,-3.6662,-2.4096
-4.1884,-6.5715,-5.403,-5.9809
-4.1483,-1.0737,-3.233,-1.5188
-4.1082,-3.9203,-4.3449,-3.8052
-4.0681,-6.2724,-5.2623,-5.6917
-4.0281,-1.5299,-3.3894,-1.8405
-3.988,-0.92214,-3.1427,-1.3332
-3.9479,-3.5692,-4.1762,-3.4582
-3.9078,-3.0769,-3.9749,-3.0443
-3.8677,-1.1611,-3.2137,-1.4792
-3.8277,-3.5042,-4.1276,-3.3583
-3.7876,-3.3292,-4.0511,-3.201
-3.7475,-3.2808,-4.0244,-3.1461
-3.7074,-6.1609,-5.1495,-5.4596
-3.6673,-1.5691,-3.3359,-1.7303
-3.6273,-0.84588,-3.0437,-1.1297
-3.5872,1.423,-2.1437,0.72103
-3.5471,-1.314,-3.2125,-1.4767
-3.507,-1.545,-3.2957,-1.6477
-3.4669,-3.6536,-4.1174,-3.3373
-3.4269,0.051316,-2.6525,-0.32525
-3.3868,-3.0926,-3.8814,-2.852
-3.3467,-2.4296,-3.613,-2.3001
-3.3066,-0.85762,-2.987,-1.013
-3.2665,-1.3279,-3.1643,-1.3776
-3.2265,-3.2336,-3.9062,-2.903
-3.1864,-1.4994,-3.2164,-1.4847
-3.1463,-2.295,-3.5217,-2.1124
-3.1062,1.6763,-1.9521,1.115
-3.0661,1.0169,-2.2038,0.59749
-3.0261,0.24308,-2.5005,-0.012529
-2.986,-2.1853,-3.4479,-1.9607
-2.9459,-2.458,-3.5474,-2.1654
-2.9058,-0.011715,-2.5777,-0.1713
-2.8657,1.1343,-2.1193,0.77127
-2.8257,-1.7589,-3.2495,-1.5528
-2.7856,-3.2561,-3.8307,-2.7478
-2.7455,0.38249,-2.392,0.21056
-2.7054,-2.4659,-3.5046,-2.0772
-2.6653,-2.2012,-3.3928,-1.8474
-2.6253,2.1687,-1.6664,1.7024
-2.5852,-3.772,-3.9953,-3.0862
-2.5451,2.143,-1.6612,1.7132
-2.505,0.94712,-2.1239,0.76178
-2.4649,-3.545,-3.883,-2.8554
-2.4248,-0.3644,-2.6244,-0.26737
-2.3848,-2.9765,-3.644,-2.364
-2.3447,2.0699,-1.6517,1.7328
-2.3046,-0.049991,-2.4777,0.0342
-2.2645,2.8691,-1.322,2.4107
-2.2244,-0.4876,-2.6345,-0.28818
-2.1844,-0.61551,-2.6772,-0.37586
-2.1443,-0.18617,-2.5006,-0.012877
-2.1042,2.6488,-1.3779,2.2956
-2.0641,-0.17176,-2.4796,0.030302
-2.024,0.69334,-2.1317,0.7457
-1.984,2.258,-1.5087,2.0268
-1.9439,3.4539,-1.0307,3.0098
-1.9038,3.0618,-1.1772,2.7085
-1.8637,1.4507,-1.8032,1.4212
-1.8236,0.18886,-2.2918,0.41653
-1.7836,1.0292,-1.9536,1.1119
-1.7435,1.1176,-1.9112,1.1992
-1.7034,3.3207,-1.037,2.9967
-1.6633,1.4474,-1.7662,1.4974
-1.6232,5.051,-0.34118,4.4275
-1.5832,2.1586,-1.4711,2.1041
-1.5431,-1.7643,-3.0063,-1.0527
-1.503,1.7744,-1.6069,1.8249
-1.4629,2.323,-1.3835,2.2843
-1.4228,0.98404,-1.9024,1.2173
-1.3828,3.3618,-0.95956,3.156
-1.3427,0.34996,-2.1364,0.73598
-1.3026,0.87375,-1.9228,1.1753
-1.2625,5.02,-0.28438,4.5443
-1.2224,3.1029,-1.0307,3.0097
-1.1824,0.41753,-2.0792,0.85368
-1.1423,3.287,-0.94298,3.19
-1.1022,0.56975,-2.004,1.0083
-1.0621,4.2924,-0.53222,4.0347
-1.022,3.9107,-0.67468,3.7418
-0.98196,3.506,-0.82619,3.4302
-0.94188,2.9213,-1.0485,2.9732
-0.9018,2.8876,-1.0541,2.9616
-0.86172,3.245,-0.90583,3.2664
-0.82164,5.2837,-0.096356,4.9309
-0.78156,3.971,-0.60495,3.8851
-0.74148,7.1977,0.67176,6.5104
-0.7014,1.8363,-1.4292,2.1902
-0.66132,4.2286,-0.48065,4.1407
-0.62124,4.1696,-0.49619,4.1088
-0.58116,4.7057,-0.27767,4.5581
-0.54108,2.8391,-1.0041,3.0643
-0.501,1.596,-1.4854,2.0747
-0.46092,2.2854,-1.2066,2.648
-0.42084,3.8341,-0.58981,3.9163
-0.38076,6.4985,0.46577,6.0868
-0.34068,3.8696,-0.56051,3.9765
-0.3006,2.727,-1.0022,3.0683
-0.26052,5.4396,0.072287,5.2777
-0.22044,2.7588,-0.97441,3.1254
-0.18036,4.131,-0.42705,4.2509
-0.14028,5.8206,0.24514,5.6331
-0.1002,5.6413,0.18229,5.5039
-0.06012,2.8881,-0.89287,3.2931
-0.02004,5.0084,-0.051294,5.0236
0.02004,6.7143,0.6273,6.419
0.06012,4.8412,-0.10171,4.9199
0.1002,6.2872,0.47467,6.1051
0.14028,3.9699,-0.42907,4.2468
0.18036,4.8594,-0.071578,4.9819
0.22044,3.9186,-0.43391,4.2368
0.26052,8.5035,1.377,7.9606
0.3006,5.3615,0.14891,5.4353
0.34068,5.294,0.13005,5.3965
0.38076,5.6876,0.29252,5.7306
0.42084,3.8069,-0.43952,4.2253
0.46092,11.21,2.4799,10.228
0.501,4.2855,-0.23596,4.6439
0.54108,4.3977,-0.18416,4.7504
0.58116,6.1858,0.52679,6.2123
0.62124,7.6987,1.1295,7.4516
0.66132,4.6255,-0.071567,4.9819
0.7014,7.6838,1.1389,7.471
0.74148,5.3377,0.22386,5.5894
0.78156,6.6767,0.75816,6.688
0.82164,8.5467,1.5013,8.2161
0.86172,5.3471,0.25057,5.6443
0.9018,8.882,1.6485,8.5188
0.94188,8.5897,1.5412,8.2982
0.98196,6.8786,0.87593,6.9302
1.022,7.6126,1.1723,7.5396
1.0621,7.4424,1.113,7.4176
1.1022,10.846,2.4593,10.186
1.1423,8.1224,1.3958,7.9991
1.1824,7.8279,1.2876,7.7767
1.2224,8.5809,1.5914,8.4015
1.2625,6.5899,0.81603,6.807
1.3026,10.247,2.2621,9.7805
1.3427,8.9233,1.7491,8.7257
1.3828,10.606,2.4184,10.102
1.4228,8.743,1.6935,8.6114
1.4629,6.8372,0.95163,7.0859
1.503,5.7001,0.51207,6.182
1.5431,7.6546,1.2885,7.7785
1.5832,7.3663,1.1827,7.561
1.6232,8.7324,1.7277,8.6816
1.6633,8.1406,1.5026,8.2188
1.7034,7.8794,1.4075,8.0233
1.7435,7.8949,1.4213,8.0516
1.7836,12.039,3.0588,11.419
1.8236,6.623,0.93636,7.0545
1.8637,10.2,2.3509,9.9632
1.9038,8.0618,1.5176,8.2497
1.9439,9.4311,2.0638,9.3728
1.984,8.1589,1.5711,8.3597
2.024,9.2999,2.0275,9.2982
2.0641,10.222,2.3977,10.059
2.1042,8.7291,1.8184,8.8681
2.1443,6.8894,1.1025,7.3961
2.1844,10.532,2.5427,10.357
2.2244,9.7226,2.2321,9.7189
2.2645,11.643,2.9952,11.288
2.3046,11.802,3.0651,11.432
2.3447,11.807,3.0751,11.452
2.3848,7.231,1.2828,7.7669
2.4248,6.3378,0.93919,7.0603
2.4649,9.526,2.2008,9.6545
2.505,9.6517,2.2579,9.7719
2.5451,9.6908,2.2809,9.8193
2.5852,10.167,2.476,10.22
2.6253,12.517,3.4077,12.136
2.6653,11.874,3.1624,11.632
2.7054,10.825,2.7576,10.799
2.7455,9.6592,2.3069,9.8726
2.7856,10.7,2.7239,10.73
2.8257,9.3154,2.187,9.626
2.8657,13.092,3.6798,12.696
2.9058,11.231,2.9558,11.207
2.9459,11.242,2.9678,11.232
2.986,12.433,3.4436,12.21
3.0261,11.27,2.9941,11.286
3.0661,10.552,2.7194,10.721
3.1062,11.812,3.2226,11.756
3.1463,8.8117,2.0502,9.3448
3.1864,11.73,3.2055,11.72
3.2265,10.432,2.7029,10.687
3.2665,12.255,3.4276,12.177
3.3066,12.811,3.6537,12.642
3.3467,11.671,3.2132,11.736
3.3868,11.801,3.272,11.857
3.4269,11.273,3.0719,11.446
3.4669,14.623,4.3972,14.171
3.507,11.358,3.1206,11.546
3.5471,10.739,2.8848,11.061
3.5872,11.171,3.0624,11.426
3.6273,12.863,3.7357,12.811
3.6673,12.283,3.5151,12.357
3.7074,11.821,3.341,11.999
3.7475,14.274,4.3135,13.999
3.7876,13.733,4.1084,13.577
3.8277,14.779,4.5275,14.439
3.8677,14.93,4.5943,14.576
3.9078,15.275,4.738,14.872
3.9479,13.27,3.9569,13.265
3.988,14.825,4.5762,14.539
4.0281,12.746,3.7662,12.873
4.0681,13.757,4.1714,13.706
4.1082,12.085,3.5217,12.371
4.1483,16.199,5.1471,15.713
4.1884,13.08,3.9283,13.207
4.2285,14.93,4.6637,14.719
4.2685,12.795,3.8315,13.008
4.3086,11.243,3.2288,11.768
4.3487,11.361,3.2826,11.879
4.3888,12.179,3.6122,12.557
4.4289,15.004,4.7308,14.857
4.4689,13.748,4.2446,13.857
4.509,16.371,5.2838,15.994
4.5491,15.405,4.9115,15.228
4.5892,17.192,5.6222,16.69
4.6293,14.506,4.5736,14.534
4.6693,14.224,4.4701,14.321
4.7094,15.913,5.1419,15.702
4.7495,12.793,3.9225,13.195
4.7896,14.694,4.6779,14.748
4.8297,14.306,4.5331,14.45
4.8697,13.96,4.4047,14.186
4.9098,14.73,4.715,14.824
4.9499,17.314,5.7392,16.93
4.99,17.69,5.8947,17.25
5.0301,16.003,5.2388,15.901
5.0701,16.716,5.5268,16.494
5.1102,18.57,6.2639,18.009
5.1503,14.026,4.4842,14.35
5.1904,15.404,5.034,15.48
5.2305,14.645,4.7432,14.882
5.2705,14.316,4.6214,14.632
5.3106,15.451,5.0752,15.565
5.3507,15.984,5.2928,16.012
5.3908,18.343,6.2281,17.936
5.4309,18.625,6.3469,18.18
5.4709,18.125,6.1578,17.791
5.511,15.535,5.1467,15.712
5.5511,13.53,4.3657,14.106
5.5912,18.699,6.4065,18.303
5.6313,16.67,5.616,16.677
5.6713,15.431,5.1365,15.691
5.7114,16.158,5.43,16.295
5.7515,17.985,6.1563,17.788
5.7916,16.535,5.5938,16.631
5.8317,18.71,6.4567,18.406
5.8717,17.822,6.1153,17.704
5.9118,17.861,6.1383,17.751
5.9519,19.65,6.8496,19.214
5.992,14.327,4.7638,14.925
6.0321,17.286,5.935,17.333
6.0721,18.96,6.6011,18.703
6.1122,17.774,6.1424,17.759
6.1523,17.171,5.9128,17.287
6.1924,19.431,6.8095,19.131
6.2325,17.134,5.9137,17.289
6.2725,16.875,5.8194,17.095
6.3126,16.712,5.7632,16.98
6.3527,19.526,6.8775,19.271
6.3928,18.388,6.4374,18.366
6.4329,20.089,7.114,19.757
6.4729,17.505,6.1056,17.684
6.513,18.161,6.3711,18.23
6.5531,18.435,6.4866,18.467
6.5932,15.787,5.4527,16.341
6.6333,17.185,6.0103,17.488
6.6733,17.86,6.2835,18.05
6.7134,15.633,5.4154,16.265
6.7535,17.33,6.0906,17.653
6.7936,19.058,6.7775,19.065
6.8337,18.457,6.5489,18.595
6.8737,21.195,7.6336,20.826
6.9138,18.246,6.4815,18.457
6.9539,17.498,6.1947,17.867
6.994,20.747,7.4804,20.511
7.0341,19.255,6.9013,19.32
7.0741,19.84,7.139,19.809
7.1142,17.493,6.2233,17.926
7.1543,19.289,6.9374,19.394
7.1944,16.117,5.6974,16.845
7.2345,20.266,7.3372,20.216
7.2745,21.68,7.9009,21.375
7.3146,21.278,7.7505,21.066
7.3547,20.512,7.4567,20.462
7.3948,22.63,8.2975,22.191
7.4349,20.178,7.3407,20.224
7.4749,20.358,7.4192,20.385
7.515,20.737,7.5761,20.707
7.5551,19.83,7.2271,19.99
7.5952,20.494,7.4959,20.543
7.6353,19.05,6.9355,19.39
7.6754,19.185,6.9961,19.515
7.7154,22.452,8.2889,22.173
7.7555,18.119,6.5923,18.685
7.7956,20.934,7.7071,20.977
7.8357,21.919,8.1021,21.789
7.8758,21.154,7.8092,21.187
7.9158,20.422,7.5286,20.61
7.9559,19.16,7.0401,19.605
7.996,21.408,7.9319,21.439
8.0361,21.911,8.1375,21.862
8.0762,21.217,7.872,21.316
8.1162,21.499,7.9908,21.56
8.1563,18.944,6.9934,19.509
8.1964,22.395,8.3583,22.316
8.2365,22.927,8.5754,22.762
8.2766,19.657,7.2969,20.133
8.3166,22.804,8.5424,22.695
8.3567,22.517,8.4371,22.478
8.3968,20.431,7.6241,20.806
8.4369,25.316,9.5532,24.773
8.477,20.644,7.7235,21.011
8.517,27.221,10.318,26.345
8.5571,22.252,8.3711,22.342
8.5972,25.152,9.5195,24.704
8.6373,21.852,8.2293,22.051
8.6774,20.5,7.7053,20.973
8.7174,22.106,8.3445,22.288
8.7575,20.999,7.9169,21.408
8.7976,23.389,8.8644,23.357
8.8377,21.445,8.1073,21.8
8.8778,22.846,8.6661,22.949
8.9178,22.576,8.5676,22.746
8.9579,19.689,7.4397,20.427
8.998,24.668,9.4058,24.47
9.0381,23.18,8.8282,23.282
9.0782,22.667,8.634,22.883
9.1182,24.622,9.4108,24.48
9.1583,23.011,8.7847,23.193
9.1984,20.991,7.998,21.575
9.2385,21.418,8.1734,21.936
9.2786,19.331,7.3603,20.264
9.3186,24.576,9.431,24.522
9.3587,26.694,10.272,26.25
9.3988,24.251,9.3184,24.29
9.4389,24.974,9.6106,24.891
9.479,23.359,8.983,23.6
9.519,25.627,9.8824,25.45
9.5591,27.356,10.57,26.864
9.5992,23.608,9.1039,23.849
9.6393,26.465,10.235,26.175
9.6794,26.588,10.291,26.29
9.7194,27.122,10.509,26.738
9.7595,25.42,9.8472,25.378
9.7996,24.944,9.6677,25.008
9.8397,25.973,10.08,25.856
9.8798,24.528,9.5193,24.703
9.9198,25.584,9.9424,25.573
9.9599,25.509,9.9203,25.528
10,26.648,10.376,26.465


==> small_noise_twod.dat <==
-6.104,-13.876,-8.718,-12.573
-10.854,-15.302,-10.233,-15.612
-9.1536,-11.112,-8.2213,-11.577
-7.5313,-17.464,-10.435,-16.016
-8.6644,-14.218,-9.3643,-13.869
-9.2411,-17.257,-10.693,-16.533
-10.29,-14.155,-9.6627,-14.468
-9.1374,-15.077,-9.8012,-14.746
-8.4887,-16.907,-10.403,-15.952
-11.495,-11.201,-8.723,-12.583
-9.4996,-16.451,-10.422,-15.991
-8.533,-13.592,-9.0879,-13.315
-11.131,-14.246,-9.8666,-14.877
-7.8789,-17.132,-10.372,-15.89
-12.014,-13.142,-9.6011,-14.344
-11.785,-11.151,-8.7605,-12.658
-8.6987,-11.928,-8.4566,-12.049
-10.373,-17.239,-10.911,-16.971
-10.568,-15.392,-10.212,-15.57
-11.189,-14.149,-9.8394,-14.822
-11.42,-13.518,-9.633,-14.408
-7.5148,-13.356,-8.7913,-12.72
-11.554,-13.665,-9.7185,-14.58
-11.107,-11.991,-8.9611,-13.061
-7.594,-12.478,-8.4562,-12.048
-6.9948,-8.3253,-6.6788,-8.4829
-6.5572,-9.3249,-6.9908,-9.1087
-8.7594,-11.11,-8.1422,-11.418
-11.26,-13.191,-9.4709,-14.083
-8.7178,-12.395,-8.6467,-12.43
-10.238,-13.16,-9.255,-13.65
-10.259,-11.8,-8.7163,-12.57
-10.978,-11.542,-8.7563,-12.65
-10.31,-15.931,-10.376,-15.898
-7.1275,-13.246,-8.67,-12.477
-8.2001,-11.384,-8.1401,-11.414
-6.8512,-9.9065,-7.2816,-9.6919
-6.4679,-11.968,-8.0283,-11.19
-8.1534,-13.099,-8.8156,-12.769
-8.6843,-14.493,-9.4781,-14.098
-8.9537,-13.124,-8.9849,-13.108
-6.3744,-13.118,-8.469,-12.073
-8.5901,-9.7908,-7.5816,-10.294
-7.463,-14.563,-9.2626,-13.665
-9.1025,-11.461,-8.3505,-11.836
-5.7199,-12.672,-8.1607,-11.455
-6.4873,-12.641,-8.3009,-11.736
-8.5474,-8.6047,-7.0994,-9.3266
-9.3832,-9.7522,-7.724,-10.579
-9.6706,-11.398,-8.4383,-12.012
-10.56,-11.047,-8.4753,-12.086
-10.27,-11.266,-8.505,-12.146
-9.2519,-7.8738,-6.9478,-9.0225
-7.0742,-13.973,-8.9496,-13.038
-7.3103,-11.853,-8.15,-11.434
-7.1292,-10.355,-7.516,-10.162
-9.2829,-9.8109,-7.7275,-10.586
-7.646,-10.156,-7.5396,-10.209
-7.6743,-14.093,-9.117,-13.373
-6.1658,-10.874,-7.5313,-10.193
-6.2316,-9.5008,-6.9963,-9.1196
-5.4761,-8.625,-6.4961,-8.1164
-6.7526,-9.3516,-7.0404,-9.2081
-5.432,-9.0954,-6.6752,-8.4756
-9.2523,-9.3444,-7.5351,-10.2
-8.9205,-11.676,-8.4,-11.935
-5.8894,-9.9251,-7.0976,-9.3228
-11.179,-9.1785,-7.8525,-10.837
-6.2929,-7.5907,-6.2457,-7.6142
-6.4287,-9.5824,-7.068,-9.2636
-6.1428,-12.302,-8.0972,-11.328
-5.2753,-9.6322,-6.8583,-8.843
-7.5382,-9.2338,-7.1497,-9.4275
-4.776,-11.629,-7.5561,-10.243
-5.7678,-9.9744,-7.093,-9.3137
-8.1866,-8.7604,-7.0898,-9.3072
-6.7139,-10.101,-7.3319,-9.7929
-7.062,-6.2458,-5.8618,-6.8442
-6.1442,-7.1626,-6.0452,-7.212
-8.0534,-7.2354,-6.4543,-8.0326
-11.586,-8.1692,-7.5304,-10.191
-7.5547,-7.3402,-6.3969,-7.9175
-9.3891,-10.687,-8.0984,-11.33
-8.7138,-9.8085,-7.6133,-10.357
-4.9316,-10.324,-7.0663,-9.2601
-6.5792,-8.9215,-6.8341,-8.7944
-6.2307,-6.6976,-5.8767,-6.8741
-6.758,-10.518,-7.5071,-10.144
-6.4643,-9.1672,-6.9093,-8.9453
-7.5782,-7.5978,-6.5044,-8.1331
-8.1243,-6.6487,-6.2342,-7.5911
-9.003,-10.169,-7.8149,-10.762
-5.8861,-5.2261,-5.2205,-5.5579
-8.372,-7.1078,-6.4668,-8.0576
-4.2066,-6.0953,-5.2333,-5.5835
-6.445,-6.1388,-5.6962,-6.5121
-6.9161,-10.333,-7.4648,-10.059
-7.1956,-7.4486,-6.3687,-7.8608
-4.5948,-8.7687,-6.3781,-7.8797
-5.7846,-4.1268,-4.7614,-4.637
-8.4292,-6.8765,-6.3858,-7.8952
-7.7505,-7.5314,-6.5122,-8.1487
-4.758,-8.5482,-6.3225,-7.7682
-4.8866,-7.3981,-5.8888,-6.8984
-4.5206,-8.6363,-6.3104,-7.744
-5.6115,-7.1427,-5.9312,-6.9833
-6.4805,-5.9166,-5.6146,-6.3483
-5.3297,-5.119,-5.067,-5.25
-9.2868,-7.6485,-6.8648,-8.856
-8.5053,-7.073,-6.4795,-8.083
-6.8688,-3.7338,-4.8203,-4.7551
-7.6506,-4.101,-5.1225,-5.3614
-2.4843,-7.4177,-5.4184,-5.9548
-5.3405,-8.3487,-6.3588,-7.841
-4.6705,-4.0208,-4.4972,-4.1072
-4.5528,-4.8929,-4.8221,-4.7587
-4.7669,-6.8142,-5.6318,-6.3829
-5.8807,-4.3021,-4.8505,-4.8157
-8.2649,-6.9198,-6.3704,-7.8643
-6.7024,-2.1734,-4.164,-3.4389
-6.6465,-6.0381,-5.6962,-6.5119
-2.2874,-6.9476,-5.1915,-5.4997
-3.6916,-6.0953,-5.1307,-5.3778
-4.3241,-5.7029,-5.0999,-5.3161
-5.5249,-4.4591,-4.8423,-4.7994
-2.3221,-5.456,-4.6028,-4.3189
-4.8265,-6.0203,-5.3267,-5.7709
-3.0645,-6.7331,-5.2605,-5.6382
-8.3982,-2.5082,-4.6353,-4.3842
-3.9169,-9.3694,-6.4829,-8.09
-5.2595,-1.6328,-3.6609,-2.4298
-2.9565,-5.8333,-4.8798,-4.8744
-2.3821,-3.4216,-3.8024,-2.7135
-5.2372,-6.4812,-5.5925,-6.3041
-3.438,-6.4392,-5.2175,-5.5519
-5.309,-3.7983,-4.5355,-4.1839
-2.9974,-3.4652,-3.9423,-2.9941
-3.145,-5.8384,-4.9193,-4.9538
-5.7479,-3.622,-4.5525,-4.218
-3.6569,-3.675,-4.1573,-3.4254
-3.6728,-2.9814,-3.8836,-2.8763
-5.4502,0.1972,-2.9682,-1.0403
-4.9897,-5.4123,-5.1164,-5.3491
-3.6853,-4.0671,-4.3196,-3.7508
-3.523,0.41886,-2.496,-0.093153
-2.0061,-3.1668,-3.6258,-2.3592
-4.6482,-2.0031,-3.6871,-2.4822
-1.5995,-2.0869,-3.1136,-1.332
-3.6565,-0.65413,-2.951,-1.0058
-4.7551,-1.5871,-3.5423,-2.1918
-3.9071,-7.454,-5.7162,-6.5521
-2.4241,-1.0157,-2.85,-0.80329
-2.5597,-2.4091,-3.4335,-1.9735
-6.3507,-1.4099,-3.7892,-2.687
-3.2572,-0.81527,-2.9359,-0.97547
0.099486,-3.5885,-3.375,-1.8562
-6.0368,0.7992,-2.8446,-0.79232
-3.1166,-1.5632,-3.2066,-1.5184
-3.7991,-3.5243,-4.1255,-3.3615
-4.6474,-1.5668,-3.5127,-2.1325
-5.1323,-4.7449,-4.8783,-4.8715
-4.1533,-6.2039,-5.266,-5.6491
-1.7684,-1.0681,-2.7404,-0.58348
-2.2596,-2.4406,-3.3863,-1.8789
-1.0348,-2.0829,-2.9996,-1.1033
-3.8231,-3.5047,-4.1225,-3.3555
-0.49102,-1.7082,-2.7417,-0.58605
-1.7664,-2.5992,-3.3514,-1.809
-0.98037,-2.07,-2.9836,-1.0713
-0.78948,-1.9345,-2.8915,-0.88654
-5.166,-1.2256,-3.4797,-2.0663
-4.1913,-3.5549,-4.2158,-3.5427
-1.3618,-2.1313,-3.084,-1.2726
-0.83262,0.2709,-2.0195,0.86262
-3.587,1.1101,-2.2327,0.43491
-2.7033,-1.7751,-3.2089,-1.523
-1.9719,-0.36163,-2.4989,-0.098921
-3.3796,-1.6657,-3.2998,-1.7055
-6.0644,-0.26321,-3.2743,-1.6542
-2.9908,-1.5485,-3.1756,-1.4563
-2.3587,-0.82906,-2.7625,-0.62776
-2.2272,0.89368,-2.0484,0.80454
-3.0221,0.86475,-2.2182,0.46395
-3.3252,-0.33769,-2.7587,-0.6201
-3.3129,-3.284,-3.9327,-2.9749
-2.5167,2.6025,-1.4237,2.0576
-1.117,-0.66457,-2.4496,-0.00016069
-4.0684,-0.2473,-2.8706,-0.84447
-1.3403,1.9375,-1.455,1.9947
0.34082,-2.3002,-2.8125,-0.72807
-2.4541,-0.086076,-2.4848,-0.07077
-0.39938,3.5407,-0.62754,3.6545
-2.5146,-2.0786,-3.2925,-1.6907
-1.8992,5.4107,-0.17943,4.5533
-1.8529,3.0352,-1.1188,2.6692
-0.94463,5.4111,0.010747,4.9348
-1.4606,-0.091106,-2.289,0.32191
-0.96309,2.9722,-0.9668,2.974
-3.6831,3.4729,-1.3084,2.2889
-4.5831,2.3448,-1.938,1.0261
-2.719,1.4885,-1.9088,1.0846
-1.6496,-1.4217,-2.858,-0.81924
-1.1433,3.0441,-0.97395,2.9597
-0.66813,-1.33,-2.626,-0.35386
3.4493,0.52253,-1.0665,2.774
-3.5767,1.1532,-2.2135,0.47352
-1.2517,3.3632,-0.86811,3.172
-1.8191,1.4753,-1.735,1.4333
-4.1434,-0.63379,-3.0398,-1.184
-2.3486,1.593,-1.7934,1.3162
-3.4755,1.6347,-2.001,0.89961
-2.7114,3.3208,-1.1757,2.5551
-0.79915,0.20192,-2.0404,0.82074
-2.0694,-1.684,-3.0463,-1.197
-4.7643,2.2958,-1.9936,0.91442
-1.4984,1.3538,-1.7196,1.4641
-4.1315,0.42548,-2.6145,-0.33085
-3.6995,6.4138,-0.13729,4.6378
-1.7569,2.3617,-1.3686,2.1681
-1.854,3.5302,-0.92135,3.0652
-0.84318,1.4082,-1.5675,1.7693
-1.0025,2.6624,-1.0983,2.7102
-1.4727,3.5309,-0.84515,3.218
-2.5964,3.2544,-1.1793,2.5479
-1.6758,2.6581,-1.2341,2.4379
-3.1772,0.54623,-2.3763,0.14693
-0.87271,2.5732,-1.1081,2.6905
-0.21062,4.499,-0.20732,4.4974
0.91653,4.5514,0.038015,4.9894
0.94713,5.547,0.44166,5.7991
-1.8823,3.1496,-1.079,2.749
-1.9976,5.9582,0.019598,4.9525
-3.4571,2.9884,-1.4568,1.9911
-1.453,0.52009,-2.0435,0.81447
1.534,3.4555,-0.27669,4.3582
-2.0955,5.6814,-0.1104,4.6918
0.81773,1.3959,-1.2417,2.4226
1.7871,-0.10958,-1.6499,1.604
0.36646,0.060812,-1.8646,1.1732
-1.1161,1.816,-1.4589,1.987
-0.22419,5.4327,0.1628,5.2397
0.57511,4.5789,-0.019012,4.8751
1.5167,7.9141,1.5002,7.9223
0.57536,5.8932,0.50589,5.9279
-2.1327,2.8818,-1.2358,2.4346
1.2467,2.5569,-0.69268,3.5238
-2.8914,2.6547,-1.4775,1.9497
0.10496,5.5145,0.261,5.4367
1.846,5.2088,0.48553,5.8871
-1.5425,5.6131,-0.027613,4.8578
1.9519,5.2131,0.50836,5.9328
1.9971,3.2099,-0.28256,4.3465
1.4216,5.3882,0.47267,5.8613
-1.3854,5.7391,0.053974,5.0215
-1.2844,6.1322,0.23104,5.3766
1.6356,4.1602,0.024946,4.9632
3.3675,6.5256,1.3142,7.5493
2.3683,4.6435,0.36381,5.6429
1.7131,3.3296,-0.29129,4.3289
0.54898,7.7666,1.2487,7.4177
-1.3784,7.1426,0.6158,6.1483
0.87709,7.2665,1.1143,7.1482
2.6384,8.9967,2.1558,9.2372
-0.32982,2.649,-0.96976,2.9681
1.1349,6.5245,0.86935,6.6569
0.43448,3.5831,-0.44461,4.0214
0.43849,5.0924,0.15885,5.2318
1.382,4.0291,-0.077897,4.757
-1.7307,9.3513,1.4276,7.7767
-1.2569,5.8921,0.14068,5.1954
3.322,7.764,1.7997,8.5229
0.67763,6.3136,0.6941,6.3054
-1.5187,7.788,0.8456,6.6093
-0.54476,11.119,2.3697,9.6662
2.1192,6.3105,0.97985,6.8785
-0.18737,11.957,2.7754,10.48
4.5337,5.8879,1.2918,7.5042
-1.2692,7.0661,0.607,6.1307
1.4273,6.5244,0.92752,6.7736
0.045867,7.4799,1.034,6.9872
2.7704,9.633,2.4362,9.7996
1.7393,10.129,2.429,9.7852
0.1129,9.81,1.9778,8.8802
-0.38778,5.2469,0.056051,5.0256
0.89885,8.6992,1.6907,8.3044
1.7134,5.3138,0.50107,5.9182
0.93058,7.2634,1.1237,7.1671
1.8623,8.5764,1.8335,8.5907
1.2486,7.139,1.1373,7.1944
3.1519,4.9767,0.65283,6.2226
2.0891,7.2615,1.3536,7.6282
1.7461,6.5224,0.99018,6.8993
3.5968,8.8588,2.2916,9.5096
1.6201,8.9625,1.9395,8.8033
-0.39935,6.1359,0.40873,5.733
0.77425,10.734,2.4784,9.8843
1.0658,8.9661,1.8306,8.5849
1.2005,9.5183,2.0779,9.0809
1.2661,11.341,2.8188,10.567
1.8608,8.0606,1.6272,8.177
2.5946,3.7347,0.04596,5.0054
2.5906,9.5507,2.3676,9.662
0.46899,8.7277,1.6165,8.1556
3.0633,10.341,2.7773,10.484
2.1346,10.107,2.499,9.9257
1.4384,8.7264,1.809,8.5416
3.8043,8.7318,2.2822,9.4907
1.2676,7.9888,1.4805,7.8827
3.1528,12.293,3.5743,12.082
-0.78332,7.5737,0.90641,6.7312
3.9542,8.2649,2.1256,9.1766
3.7793,8.3593,2.1285,9.1824
2.5528,7.1668,1.4081,7.7375
5.2722,10.793,3.3976,11.728
0.81432,9.46,1.9777,8.88
0.66283,9.9509,2.1436,9.2127
1.0163,7.8454,1.3732,7.6675
-0.83227,10.62,2.1133,9.1519
5.4493,8.4258,2.4875,9.9025
0.99498,8.6207,1.6785,8.2799
2.6543,11.852,3.2992,11.531
0.44136,13.069,3.3447,11.622
2.1637,12.445,3.4381,11.809
0.72503,10.21,2.2595,9.4451
7.1673,8.8417,2.9955,10.922
6.2928,9.7661,3.1906,11.313
5.2682,13.096,4.3163,13.571
3.3075,10.498,2.8886,10.707
3.7441,12.384,3.7286,12.392
0.91812,11.421,2.7816,10.492
2.782,13.378,3.934,12.804
3.9891,9.6383,2.6809,10.29
2.8622,12.985,3.7931,12.521
3.687,11.438,3.3394,11.611
1.6255,13.53,3.7646,12.464
-1.1858,7.4456,0.77516,6.468
5.995,15.454,5.4024,15.749
4.0621,12.181,3.7109,12.356
4.5919,11.976,3.7343,12.403
3.991,13.332,4.1561,13.249
8.0294,13.653,5.0883,15.119
3.8942,13.163,4.0694,13.075
7.1436,12.818,4.5786,14.097
3.7945,11.308,3.3088,11.55
3.4226,11.561,3.3359,11.604
4.622,10.105,2.9931,10.917
8.3592,11.745,4.3921,13.723
5.057,17.414,5.9986,16.945
1.6517,9.0389,1.9762,8.877
3.5997,14.545,4.5628,14.065
7.533,13.403,4.8898,14.721
4.0425,11.792,3.5517,12.037
4.7956,11.074,3.4146,11.762
6.6767,12.402,4.3196,13.577
4.6561,14.747,4.8535,14.648
5.212,13.027,4.2775,13.493
5.1986,14.845,5.0008,14.944
5.6591,13.526,4.5659,14.071
3.4682,12.068,3.5473,12.028
6.8731,14.411,5.1609,15.265
5.4151,11.792,3.8248,12.585
9.7851,15.426,6.146,17.241
4.1256,12.381,3.8033,12.542
5.6563,17.567,6.179,17.307
3.1018,11.349,3.1875,11.307
6.36,14.058,4.9178,14.777
0.16923,13.832,3.5952,12.124
7.0143,12.469,4.4134,13.765
5.9699,14.546,5.0348,15.012
4.9035,13.945,4.5827,14.105
5.075,17.065,5.8628,16.673
2.7704,12.886,3.735,12.405
3.4677,15.237,4.8126,14.566
2.3503,12.783,3.6106,12.155
2.5172,14.042,4.1465,13.23
6.9775,16.113,5.8613,16.67
4.6904,16.405,5.5224,15.99
7.1281,13.611,4.8921,14.726
6.7874,16.817,6.1047,17.158
1.1597,15.495,4.4563,13.851
4.2885,15.145,4.9396,14.821
8.8461,14.117,5.4363,15.817
5.0727,14.484,4.8315,14.604
5.7122,18.484,6.556,18.063
5.925,16.306,5.729,16.404
5.631,18.539,6.5619,18.075
5.7149,17,5.9642,16.876
4.5605,16.464,5.5202,15.985
4.9439,15.447,5.1907,15.324
6.5011,17.022,6.1296,17.208
3.8546,12.466,3.7834,12.502
6.5566,17.57,6.3593,17.668
4.9084,18.677,6.4732,17.897
5.4736,17.044,5.9338,16.815
6.3041,16.208,5.7652,16.477
7.6871,15.265,5.6641,16.274
8.6398,16.523,6.356,17.662
4.3712,15.507,5.1005,15.144
3.2279,15.104,4.7117,14.364
7.5873,18.347,6.8747,18.702
6.2293,18.607,6.7081,18.368
6.7372,19.246,7.0646,19.083
8.6788,17.755,6.8555,18.664
4.6981,16.824,5.6912,16.328
5.3228,16.45,5.6665,16.279
7.3386,19.255,7.1879,19.33
3.3732,21.267,7.2018,19.358
4.0695,18.889,6.3906,17.731
6.4198,16.629,5.9563,16.86
5.0277,16.57,5.6557,16.257
7.1707,16.683,6.1273,17.203
6.1172,18.6,6.683,18.318
5.9723,20.154,7.2747,19.504
4.5553,18.322,6.261,17.471
1.9397,17.709,5.4958,15.936
9.8433,16.449,6.5661,18.083
9.0058,16.775,6.5295,18.01
6.295,16.521,5.8884,16.724
9.2271,17.411,6.8273,18.607
7.6462,20.355,7.6882,20.334
3.1374,18.028,5.8615,16.67
8.3751,20.51,7.8954,20.749
8.177,19.13,7.3047,19.565
7.8365,19.152,7.2457,19.446
7.0751,18.161,6.6986,18.349
6.6038,18.828,6.8711,18.695
3.5609,20.59,6.9687,18.891
9.3885,21.553,8.5134,21.989
6.9958,18.861,6.9622,18.878
4.2129,18.255,6.166,17.281
7.5401,22.172,8.3928,21.747
6.6566,20.925,7.719,20.396
7.4951,23.677,8.9848,22.934
7.9278,21.614,8.2472,21.455
7.3127,18.428,6.8525,18.658
6.7121,18.319,6.6894,18.33
5.7926,21.886,7.9307,20.82
7.4822,23.049,8.7314,22.426
6.8251,16.648,6.0445,17.037
7.6451,19.927,7.517,19.991
10.019,20.772,8.327,21.615
9.0397,21.005,8.2252,21.411
10.039,22.824,9.1505,23.267
8.9013,20.51,8,20.959
7.7381,21.512,8.1687,21.298
9.856,21.011,8.3901,21.742
9.8693,19.1,7.6295,20.216
4.9892,18.182,6.2917,17.533
9.1254,21.669,8.5074,21.977
5.2916,20.604,7.319,19.593
9.0543,20.563,8.0516,21.063
10.514,23.719,9.6027,24.174
7.7706,21.757,8.2728,21.506
9.4927,20.296,8.0324,21.024
11.07,19.114,7.8743,20.707
9.6355,20.896,8.3002,21.561
7.5958,21.014,7.9412,20.841
8.7319,20.669,8.0299,21.019
6.5508,19.039,6.9448,18.843
10.606,15.637,6.3933,17.737
6.9095,24.443,9.174,23.314
7.7944,19.881,7.5285,20.014
11.192,23.687,9.7246,24.418
11.247,21.357,8.8054,22.575
6.2793,20.995,7.6719,20.301
8.7709,27.102,10.606,26.187
10.424,21.181,8.571,22.105
10.103,25.238,10.127,25.226
5.9973,23.841,8.7521,22.468
6.2532,24.591,9.1024,23.17
9.4831,20.45,8.092,21.144
9.0292,24.467,9.6057,24.18
7.8272,22.529,8.5922,22.147
9.3745,22.853,9.03,23.025
7.7548,23.17,8.8339,22.632
9.8762,20.943,8.3672,21.696
8.5482,20.66,7.9898,20.939
7.0225,23.602,8.8608,22.686
9.7494,23.016,9.1694,23.305
10.716,20.822,8.4859,21.934
11.917,23.839,9.9297,24.83
9.1459,25.326,9.9719,24.914
8.6298,21.321,8.2696,21.5
8.6765,23.794,9.2667,23.5
6.3134,23.523,8.6879,22.339
9.3901,25.055,9.9121,24.795
8.0305,26.494,10.216,25.405
10.142,24.491,9.8366,24.643
3.8698,23.4,8.1525,21.265
7.8253,21.867,8.3275,21.616
9.502,22.379,8.866,22.696
8.2029,23.634,9.1086,23.183
7.5257,25.164,9.5848,24.138
12.642,22.408,9.5025,23.973
7.3547,25.172,9.5537,24.076
9.2233,22.159,8.7225,22.408
7.1667,23.905,9.0104,22.986
10.073,25.325,10.156,25.284
9.71,25.183,10.027,25.025
9.6311,25.363,10.083,25.138

